SOBMOR: Structured Optimization-Based Model Order Reduction

Model order reduction (MOR) methods that are designed to preserve structural features of a given full order model (FOM) often suffer from a lower accuracy when compared to their non-structure-preserving counterparts. In this paper, we present a framework for structure-preserving MOR, which allows to compute structured reduced order models (ROMs) with a much higher accuracy. The framework is based on parameter optimization, i.e., the elements of the system matrices of the ROM are iteratively varied to minimize an objective functional that measures the difference between the FOM and the ROM. The structural constraints can be encoded in the parametrization of the ROM. The method only depends on frequency response data and can thus be applied to a wide range of dynamical systems. We illustrate the effectiveness of our method on a port-Hamiltonian and on a symmetric second-order system in a comparison with other structure-preserving MOR algorithms.

==> PlotSources/FreqErrorsRawData/freq_errors_ab13hd14.txt <==
(0.0001, 0.00013906678865490172)
(0.002305055256320526, 0.000138989213053011)
(0.004293548847437665, 0.00013854263065871025)
(0.00777938871831903, 0.00013744144077307852)
(0.010914881109317594, 0.00013655381760023332)
(0.013063454260930522, 0.00013620487608648869)
(0.014999888957081979, 0.00013615994560877516)
(0.01698693627332231, 0.0001363966149594105)
(0.019776438089039727, 0.00013703720028098186)
(0.023183691616690493, 0.00013776902922536346)
(0.025716099801913517, 0.0001380417400440646)
(0.02832866528440615, 0.00013806283321283566)
(0.03164099448715268, 0.00013780629561653318)
(0.03786946281076956, 0.00013697732784960696)
(0.04259068816739291, 0.00013647241166449243)
(0.046273533749656585, 0.00013632774583621633)
(0.04992857539713872, 0.00013645560045320415)
(0.05387232050775176, 0.00013686661434899531)
(0.06767296541674828, 0.00013860505959153486)
(0.07151995188338076, 0.00013868111355459794)
(0.0750650397409388, 0.00013850966456540985)
(0.07878584986321949, 0.00013809219301194787)
(0.08326456741785072, 0.00013732336421122502)
(0.08984144705099717, 0.00013588622344035497)
(0.0976100976789354, 0.00013420952914144235)
(0.10244841709812195, 0.00013341721379123714)
(0.1067859847935561, 0.00013297258925138976)
(0.1105405855769349, 0.00013284310680129334)
(0.11442719831927815, 0.00013300906499875943)
(0.11763465080568869, 0.0001333956507256101)
(0.12177069125070955, 0.00013419516109609058)
(0.12692634549682524, 0.00013549881255906635)
(0.13507198512323318, 0.00013758465616502116)
(0.13885812146923623, 0.00013830795735456523)
(0.1427503851399947, 0.00013875861064523373)
(0.1457410153664048, 0.0001388583962803647)
(0.14879429949838818, 0.00013871364769512683)
(0.15191155013950552, 0.00013829639305821439)
(0.15509410739245078, 0.00013759049701598868)
(0.15834333943516002, 0.00013659742981627696)
(0.16166064310898964, 0.00013534593663220532)
(0.1720353949809099, 0.000131173372984075)
(0.17442985123817192, 0.00013054193851869678)
(0.178084168422602, 0.00012991075508120902)
(0.18307595811235441, 0.00012944951045943372)
(0.18951291832839154, 0.0001291641798914489)
(0.19890665990573292, 0.00012902020098451598)
(0.20732817706385043, 0.0001291040092573072)
(0.21313969116883552, 0.000129361834073105)
(0.21760498211871362, 0.00012979600788123126)
(0.22063369380390713, 0.00013029914034932985)
(0.223704560288971, 0.00013105163886877595)
(0.22681816830098175, 0.0001320725101289545)
(0.23806104966684877, 0.0001362884847733291)
(0.24137447694179076, 0.0001371818763185301)
(0.24473402180010762, 0.00013779228763622102)
(0.24814032612445444, 0.00013808371278787947)
(0.25159404073146124, 0.00013804388442906982)
(0.2550958254960799, 0.00013768489857342393)
(0.2586463494776612, 0.0001370446320979322)
(0.2640650079978461, 0.00013570517494367667)
(0.27334954742320594, 0.0001332765162698019)
(0.27715413388240456, 0.00013251394277558266)
(0.2810116740715872, 0.00013194599292708036)
(0.2849229050215849, 0.0001315735975350546)
(0.2888885740215132, 0.00013138465744630404)
(0.29290943876155173, 0.0001313722856614819)
(0.2969862674777095, 0.00013154428645358835)
(0.3011198390986066, 0.0001319245810574371)
(0.3053109433942978, 0.00013254440570276805)
(0.30956038112716777, 0.00013341782204646685)
(0.3160456920549808, 0.00013510110284915326)
(0.32266687068549305, 0.00013685324346108266)
(0.32715787503729976, 0.00013779075401366714)
(0.331711386953162, 0.00013838212721804612)
(0.33632827643792884, 0.00013854338276427696)
(0.3410094256055193, 0.00013825251843140529)
(0.34575572884746025, 0.00013755367992266738)
(0.3505680930037717, 0.00013655372617440078)
(0.36289408540028506, 0.00013380594111789886)
(0.36794498794046604, 0.00013304549725053172)
(0.37306619092779336, 0.00013266662690628226)
(0.37825867283152664, 0.00013274864112277599)
(0.38352342573964543, 0.00013333485370814604)
(0.38886145554839957, 0.0001343848918466417)
(0.4053254765197608, 0.00013823895114283458)
(0.4081364688563617, 0.00013863556920428092)
(0.4109669558420141, 0.00013889195966568045)
(0.4138170726750026, 0.00013899608309485308)
(0.41668695549123197, 0.00013894405717814032)
(0.4195767413707294, 0.0001387404710742395)
(0.425416575399583, 0.00013793858409998105)
(0.43432908143561333, 0.00013615984484691664)
(0.4403742443328753, 0.00013501197354834043)
(0.44650354618379334, 0.0001342379308477981)
(0.4496001145450139, 0.00013406310085771006)
(0.452718158067401, 0.00013405319279852866)
(0.45585782568438454, 0.00013421325821245201)
(0.45901926736226994, 0.0001345363754685419)
(0.4654080779733735, 0.00013558145884700576)
(0.478453702779515, 0.00013812581607336837)
(0.4817718502186532, 0.000138587027495093)
(0.4851130095027492, 0.00013890280943120652)
(0.4884773402223631, 0.00013905292383805206)
(0.4918650030748394, 0.00013903035964564896)
(0.4952761598719822, 0.00013884200297076005)
(0.5021696081662115, 0.00013806176702253875)
(0.5162456773348223, 0.0001360617043009947)
(0.5198259177264493, 0.00013574815850258222)
(0.5234309876165585, 0.00013558640385686983)
(0.5270610592014069, 0.00013559493007503045)
(0.5307163058714583, 0.0001357759565464272)
(0.5381030240498074, 0.00013657626553891382)
(0.5493763188088221, 0.0001381918645697727)
(0.5531863251162007, 0.0001386120254233843)
(0.5570227543827885, 0.00013888794524572254)
(0.5608857898557288, 0.0001389886873743188)
(0.5647756160530119, 0.00013890260442503955)
(0.5686924187722868, 0.0001386389412852118)
(0.5766077034190185, 0.00013771420878722323)
(0.5846331561090907, 0.0001366265740887838)
(0.5886876738158386, 0.00013617889666212436)
(0.5927703102046397, 0.00013586790217321186)
(0.5968812602827271, 0.0001357275079699079)
(0.6010207204097384, 0.00013576811029348878)
(0.6093859630674424, 0.0001363037720522011)
(0.6221526402214987, 0.00013738359585552454)
(0.626467361119072, 0.00013754273096520868)
(0.630812005246445, 0.00013751680399549593)
(0.6351867801256577, 0.00013729120849525226)
(0.6395918947179459, 0.00013688125903710654)
(0.6484939861426289, 0.00013570595647658447)
(0.6575199803753178, 0.00013454845905523237)
(0.66207997902595, 0.0001341581831825299)
(0.6666716019440027, 0.00013395239371781557)
(0.6712950684484642, 0.0001339342353123356)
(0.6806384171081628, 0.0001343012265803672)
(0.6901118101675296, 0.0001347179400696152)
(0.694897837994932, 0.00013475411984321638)
(0.6997170576356422, 0.00013461185866527265)
(0.7045696992798117, 0.00013428630823761242)
(0.7143761773322208, 0.00013324913876623418)
(0.7243191458012496, 0.0001322076101782319)
(0.7293424065782003, 0.00013187999090238264)
(0.7344005044141733, 0.00013173787334678103)
(0.7394936809093433, 0.00013177473026066843)
(0.7602220643737311, 0.00013250388671628274)
(0.7654943172195628, 0.00013248103938477078)
(0.7761487680549176, 0.0001320294831609523)
(0.7869515117254372, 0.00013139793305964848)
(0.7924091372557407, 0.00013120150591493525)
(0.7979046122290977, 0.00013115653212996013)
(0.8090101622914104, 0.00013151753643171976)
(0.825958979924714, 0.00013236934841130962)
(0.8374550017052436, 0.00013249636453334376)
(0.8549997406486927, 0.00013233007754289816)
(0.8609292907460501, 0.0001324241607436378)
(0.87291204305999, 0.00013299195206351283)
(0.8911996094186547, 0.00013410262971388055)
(0.9036036759276358, 0.00013445186224946408)
(0.9225342340713093, 0.0001348091692213409)
(0.9353744282043576, 0.00013546690617318377)
(0.9549705857576675, 0.00013662613877688716)
(0.9682622417847451, 0.00013700179301940894)
(0.9885474012575777, 0.00013746044914204596)
(1.0162568869975959, 0.00013855387310841955)
(1.0304015498579748, 0.00013865705185131432)
(1.0519885320389546, 0.0001386314207958516)
(1.0740277629570854, 0.00013869279129719207)
(1.0889765035797414, 0.0001383067827376992)
(1.1195010680657447, 0.0001372197317063371)
(1.1350827240252004, 0.00013662518710059164)
(1.191346296305381, 0.00013381294090724315)
(1.2163050818130943, 0.00013273089006678916)
(1.233234094091121, 0.00013231565952401156)
(1.25907043179635, 0.00013208606549290448)
(1.2765946690271999, 0.00013217688068067543)
(1.2943628154808922, 0.00013263328012770212)
(1.3214798040348787, 0.00013368138761469695)
(1.339872679442686, 0.00013464668137857182)
(1.3774299911681793, 0.00013680369041062349)
(1.3966016032754385, 0.00013778580502466295)
(1.4160400534166795, 0.00013849600363494054)
(1.435749055548558, 0.000138792561656871)
(1.4457061883374518, 0.0001387769682681365)
(1.455732375320038, 0.00013862505941559234)
(1.4658280953973988, 0.000138323901798722)
(1.4862300670700557, 0.00013732470511877305)
(1.5069160014048002, 0.00013589935150712216)
(1.5491556222861176, 0.0001326230510399033)
(1.5598992464467274, 0.0001319655621721851)
(1.5707173792354208, 0.0001314673683323628)
(1.5816105373805918, 0.00013117574798528423)
(1.5925792411942223, 0.00013112346970404172)
(1.6036240145967358, 0.00013132844348466615)
(1.6147453851420208, 0.00013179481832485627)
(1.6259438840426308, 0.0001325068815102539)
(1.6372200461951572, 0.0001334236952876149)
(1.6831121556333124, 0.0001376483212995114)
(1.6947847882340277, 0.00013837608067750206)
(1.7065383722742384, 0.0001387897211269755)
(1.7183734691641925, 0.00013882685827159734)
(1.7302906442076005, 0.00013845832413778873)
(1.7422904666286383, 0.0001376987061258427)
(1.7543735095991362, 0.00013661385288934436)
(1.791127753316762, 0.00013283921630131897)
(1.8035494901186948, 0.00013205247517342796)
(1.8160573735089383, 0.0001318079624886881)
(1.8286520009268676, 0.00013219795058431674)
(1.8413339739551893, 0.00013320186473155841)
(1.8541038983486748, 0.00013466801092395071)
(1.866962384063095, 0.00013632288065391676)
(1.879910045284354, 0.0001378166177996543)
(1.8929475004578278, 0.0001388044628103023)
(1.9060753723179014, 0.00013905031944956117)
(1.9192942879177157, 0.00013852462681450303)
(1.9460077803228217, 0.00013629078546371898)
(1.959503633098773, 0.0001355346956319743)
(1.9730930816167311, 0.00013552543743082689)
(1.9867767749770582, 0.00013626047053268725)
(2.0144295151655216, 0.00013845453558361688)
(2.0283998828275127, 0.00013901856644195134)
(2.0424671370626712, 0.00013894494994736746)
(2.056631949793761, 0.00013835827233237976)
(2.0852569617665315, 0.0001368518933093259)
(2.099718528282653, 0.000136476516123064)
(2.1142803879088974, 0.00013650639259039308)
(2.128943236192868, 0.00013688764742130087)
(2.173544741024016, 0.00013866844692302967)
(2.18861859639264, 0.00013898040620716364)
(2.2037969911854525, 0.00013898364128223496)
(2.2190806503988756, 0.00013863656703434573)
(2.2344703040572886, 0.0001379313054799773)
(2.2499666872478996, 0.00013688619792065574)
(2.2655705401558546, 0.00013553840336617322)
(2.281282608099593, 0.00013393740893213172)
(2.313034396248499, 0.00013020475908859163)
(2.3614926233374356, 0.00012415325168839512)
(2.3943608060102863, 0.00012041921762429184)
(2.410966053562309, 0.00011876301511964015)
(2.427686460970596, 0.00011728477740655029)
(2.4445228268858417, 0.00011600337215919401)
(2.4614759554975016, 0.00011493048866671294)
(2.4785466565722056, 0.00011407111192525784)
(2.495735745492434, 0.00011342425074367144)
(2.513044043295466, 0.00011298386073547011)
(2.530472376712597, 0.00011273987546581488)
(2.548021578208626, 0.00011267925005689171)
(2.565692486021619, 0.00011278693349379245)
(2.5834859442029465, 0.00011304671230938643)
(2.619443917184796, 0.00011395586315024974)
(2.6559023673702726, 0.00011527612404516323)
(2.6928682605978413, 0.00011688774288781959)
(2.749284032842423, 0.00011962884474485236)
(2.8656860812509275, 0.00012535471335906593)
(2.9257223985301204, 0.0001280101258804514)
(2.987016480718048, 0.000130403359322287)
(3.049594678074643, 0.00013249155858182897)
(3.113483892899564, 0.00013425769496835564)
(3.17871159109747, 0.00013570192113764604)
(3.245305813985579, 0.0001368352872920096)
(3.3132951903486023, 0.00013767531814043457)
(3.3827089487462287, 0.0001382429812517439)
(3.453576930078449, 0.00013856066193589737)
(3.525929600414128, 0.00013865084987934112)
(3.62476319793175, 0.00013845469290093946)
(3.7263671513853307, 0.0001379408679305313)
(3.8308191152588162, 0.00013715289474097272)
(3.965510914739239, 0.00013584077910563976)
(4.104938484899884, 0.00013422542947091645)
(4.278737642253312, 0.00013196327554138558)
(4.521969865086358, 0.00012852263708551553)
(5.085728556241093, 0.00012017009046266395)
(5.525494940675429, 0.00011381163270311422)
(5.880099734251624, 0.00010894228035120846)
(6.214364147829647, 0.00010459982884220805)
(6.567630398661179, 0.00010028024616241391)
(6.893173497699996, 9.654116494656457e-5)
(7.234853057364457, 9.285567059400421e-5)
(7.593468926775289, 8.92359384102802e-5)
(7.969860601827723, 8.56918266863369e-5)
(8.364909190395565, 8.2231214679794e-5)
(8.779539474946104, 7.886028264011276e-5)
(9.214722077394347, 7.558374810149556e-5)
(9.671475731264374, 7.240506827359107e-5)
(10.150869666476735, 6.932661538530698e-5)
(10.654026112344573, 6.63498298368666e-5)
(11.18212292463781, 6.347535467837941e-5)
(11.73639634286513, 6.070315404177967e-5)
(12.318143884228444, 5.803261755790788e-5)
(13.018390024246575, 5.5103641716720267e-5)
(13.758442864139198, 5.230374587776952e-5)
(14.540565284434084, 4.9630116761210446e-5)
(15.367148803006481, 4.707951107086924e-5)
(16.24072088769102, 4.464835654941945e-5)
(17.1639526845917, 4.233283797565353e-5)
(18.139667185721024, 4.0128969942083505e-5)
(19.303800536125863, 3.7777975150148524e-5)
(20.542643441212686, 3.5557191428185605e-5)
(21.860990469884502, 3.346068800632021e-5)
(23.263943887845095, 3.1482576974533764e-5)
(24.928626411877662, 2.9416484202801197e-5)
(26.712427513533157, 2.748163611022608e-5)
(28.62387088146093, 2.5670509484931213e-5)
(30.884805625496295, 2.381252682522815e-5)
(33.32432648522355, 2.2086253692991634e-5)
(35.95653957352455, 2.0482917931874925e-5)
(39.06572584450914, 1.886428787720358e-5)
(42.443765553069696, 1.7371941936319806e-5)
(46.43371342419494, 1.5886745536123532e-5)
(50.798738383953854, 1.452739283805418e-5)
(55.95951437558445, 1.3192304815263528e-5)
(62.072101386697646, 1.1896885344915067e-5)
(68.85238039595173, 1.072804538520971e-5)
(76.90294500866797, 9.607075378816968e-6)
(86.49051523083338, 8.543695121757485e-6)
(97.94798312685595, 7.545452864979949e-6)
(100.0, 7.390781835411911e-6)


==> PlotSources/FreqErrorsRawData/freq_errors_ab13hd20.txt <==
(0.0001, 1.6904365560117753e-5)
(0.0017006514263269942, 1.689089628215556e-5)
(0.0022891794570342855, 1.6844829904729675e-5)
(0.0029156297045147862, 1.6762448847515538e-5)
(0.003817604161858648, 1.660689885147547e-5)
(0.0052463822497425166, 1.636226154403718e-5)
(0.006107914463446534, 1.6248892267043536e-5)
(0.006965005452278905, 1.6167688919247756e-5)
(0.007887665308705097, 1.611273548750219e-5)
(0.00893255065605059, 1.608455168861766e-5)
(0.010115852803091215, 1.608670059618371e-5)
(0.011535356356026014, 1.612378368990884e-5)
(0.013337134511500431, 1.6205701846301452e-5)
(0.016296939489886662, 1.6378478384559476e-5)
(0.02033078169311927, 1.6608077096213068e-5)
(0.023024016644122507, 1.6726664907478298e-5)
(0.025538983163273018, 1.6805486073452443e-5)
(0.02832866528440615, 1.685950963176269e-5)
(0.03164099448715268, 1.6888643591539618e-5)
(0.036331233249568266, 1.6893707175139976e-5)
(0.06447698218924566, 1.6845145383823235e-5)
(0.07454803803303045, 1.675658739226822e-5)
(0.08212156716275297, 1.6702920772261046e-5)
(0.08799788539843392, 1.6693743176457736e-5)
(0.09429469142069787, 1.6720239546350132e-5)
(0.1031589120757197, 1.6797062845986477e-5)
(0.11285641832335622, 1.6874856419552993e-5)
(0.12009910469859889, 1.690123606460271e-5)
(0.12958546102214108, 1.6898138338026764e-5)
(0.14675175093832338, 1.688461903969815e-5)
(0.1708505212589646, 1.6895556911117886e-5)
(0.19482506168266003, 1.6852212779912515e-5)
(0.20732817706385043, 1.686992378975183e-5)
(0.21167171640005317, 1.6839831344176912e-5)
(0.2146178465605109, 1.6792283174360406e-5)
(0.21760498211871362, 1.671266057446565e-5)
(0.22063369380390713, 1.6590997485314476e-5)
(0.223704560288971, 1.641638688913841e-5)
(0.22525598461599405, 1.630563251748923e-5)
(0.22681816830098175, 1.6177279977676037e-5)
(0.22839118596167848, 1.602984770446851e-5)
(0.2299751127333137, 1.5861866091161154e-5)
(0.2315700242721909, 1.5671894161319314e-5)
(0.23317599675930117, 1.5458537922615184e-5)
(0.23479310690396218, 1.522047068582554e-5)
(0.23642143194748202, 1.4956455796472685e-5)
(0.23806104966684877, 1.4665372454040002e-5)
(0.23971203837844543, 1.4346245677850931e-5)
(0.24137447694179076, 1.3998282074847521e-5)
(0.24304844476330595, 1.3620914095912033e-5)
(0.24473402180010762, 1.3213857214693097e-5)
(0.24643128856382676, 1.277718763093605e-5)
(0.24814032612445444, 1.2311454065987563e-5)
(0.24986121611421425, 1.1817848868304283e-5)
(0.25159404073146124, 1.1298487769449923e-5)
(0.2550958254960799, 1.019894311823252e-5)
(0.2586463494776612, 9.081683968831108e-6)
(0.26044010029864134, 8.571671309917784e-6)
(0.26224629104778696, 8.152149622745164e-6)
(0.2640650079978461, 7.862077128142435e-6)
(0.2658963380198814, 7.692300199480614e-6)
(0.26774036858741884, 7.602847605524748e-6)
(0.26959718778062647, 7.561290805805523e-6)
(0.27146688429052135, 7.550039452415496e-6)
(0.27334954742320594, 7.561085094253908e-6)
(0.2752452671041337, 7.591990330036612e-6)
(0.27715413388240456, 7.644281030415146e-6)
(0.27907623893508976, 7.723485853197753e-6)
(0.2810116740715872, 7.840471500093312e-6)
(0.28296053173800656, 8.013717066672005e-6)
(0.2849229050215849, 8.270346127447717e-6)
(0.2868988876551331, 8.639240801638893e-6)
(0.2888885740215132, 9.132006270133176e-6)
(0.2908920591581462, 9.730243567946036e-6)
(0.29290943876155173, 1.0398058272785382e-5)
(0.2990459113202915, 1.2512123073755714e-5)
(0.3011198390986066, 1.3187112205129798e-5)
(0.30320814987386924, 1.3825619396556825e-5)
(0.3053109433942978, 1.4418430342598735e-5)
(0.30742832009987947, 1.4957732349854257e-5)
(0.30956038112716777, 1.5436769351405055e-5)
(0.31170722831411307, 1.584966185263229e-5)
(0.313868964204927, 1.6191326291130855e-5)
(0.3160456920549808, 1.6457457173764247e-5)
(0.31823751583573684, 1.6644551674411796e-5)
(0.32044454023971486, 1.6749965855854055e-5)
(0.32266687068549305, 1.6771997575434075e-5)
(0.3249046133227429, 1.6709995324717264e-5)
(0.32715787503729976, 1.6564495746559715e-5)
(0.329426763456268, 1.633739600883467e-5)
(0.331711386953162, 1.603217083052817e-5)
(0.33401185465308236, 1.565414746586571e-5)
(0.33632827643792884, 1.521085373186901e-5)
(0.33866076295164815, 1.4712449490846134e-5)
(0.3410094256055193, 1.4172229306157191e-5)
(0.34575572884746025, 1.3037945254876174e-5)
(0.34815359614282787, 1.2489009556554748e-5)
(0.3505680930037717, 1.1986291714529325e-5)
(0.35299933475879697, 1.1553880221733349e-5)
(0.3554474375362294, 1.1209557843717756e-5)
(0.35791251826976195, 1.096209993123554e-5)
(0.36039469470403984, 1.0812404821085561e-5)
(0.36289408540028506, 1.0757654729823296e-5)
(0.3654108097419593, 1.0795650221171704e-5)
(0.36794498794046604, 1.0927063329227132e-5)
(0.37049674104089303, 1.1154724164690763e-5)
(0.37306619092779336, 1.1479957769993448e-5)
(0.3756534603310078, 1.1897361435180663e-5)
(0.37825867283152664, 1.2391261177311976e-5)
(0.38088195286739285, 1.2936628431626927e-5)
(0.38618321761830493, 1.406249345349429e-5)
(0.38886145554839957, 1.4586627484341051e-5)
(0.3915582674560338, 1.5053800694601503e-5)
(0.39427378215449843, 1.544632901965723e-5)
(0.3970081293504238, 1.5750861785547285e-5)
(0.3997614396499748, 1.5958147442443642e-5)
(0.4025338445650895, 1.6062907514276973e-5)
(0.4053254765197608, 1.6063848146566493e-5)
(0.4081364688563617, 1.596379587114601e-5)
(0.4109669558420141, 1.576991882429182e-5)
(0.4138170726750026, 1.5493958513507378e-5)
(0.41668695549123197, 1.5152330652330204e-5)
(0.4195767413707294, 1.4765851486976143e-5)
(0.425416575399583, 1.395666550363935e-5)
(0.42836690248876336, 1.3583723643480457e-5)
(0.4313376905341841, 1.3259470288142281e-5)
(0.43432908143561333, 1.2996990075448068e-5)
(0.4373412180769154, 1.2803097125733433e-5)
(0.4403742443328753, 1.2680309695830848e-5)
(0.443428305076071, 1.2629415212559844e-5)
(0.44650354618379334, 1.2651401732382962e-5)
(0.4496001145450139, 1.2747913304465852e-5)
(0.452718158067401, 1.2919688284218327e-5)
(0.45585782568438454, 1.3162979485973714e-5)
(0.45901926736226994, 1.3465391820342806e-5)
(0.4654080779733735, 1.4148671549488155e-5)
(0.46863575206829683, 1.4466660178329896e-5)
(0.47188581056210815, 1.472945352362358e-5)
(0.4751584086939359, 1.4915697985839864e-5)
(0.478453702779515, 1.5012861867730883e-5)
(0.4817718502186532, 1.5017590338494045e-5)
(0.4851130095027492, 1.493541338082013e-5)
(0.4884773402223631, 1.4779878228983323e-5)
(0.4918650030748394, 1.4570870511077084e-5)
(0.5021696081662115, 1.3854992357153192e-5)
(0.5056522289290349, 1.3651801193206782e-5)
(0.5091590021837266, 1.3485701987740978e-5)
(0.5126900954314021, 1.3360962940437392e-5)
(0.5162456773348223, 1.3279388385930509e-5)
(0.5198259177264493, 1.3242015990944577e-5)
(0.5234309876165585, 1.3249926964552703e-5)
(0.5270610592014069, 1.3303707066832458e-5)
(0.5307163058714583, 1.3401133370801573e-5)
(0.5381030240498074, 1.3681972207308589e-5)
(0.5418348483848908, 1.3820214541807962e-5)
(0.5455925534756019, 1.3919965377149937e-5)
(0.5493763188088221, 1.3960250090761451e-5)
(0.5531863251162007, 1.3933122716118297e-5)
(0.5570227543827885, 1.3844998843277459e-5)
(0.5608857898557288, 1.3713686493463559e-5)
(0.5686924187722868, 1.3412055982276387e-5)
(0.5726363850997376, 1.327810114869727e-5)
(0.5766077034190185, 1.316818344568929e-5)
(0.5806065634202522, 1.3084839536989953e-5)
(0.5846331561090907, 1.3027923114719241e-5)
(0.5886876738158386, 1.2996494797610013e-5)
(0.5927703102046397, 1.2989645018970824e-5)
(0.5968812602827271, 1.3006116620610337e-5)
(0.6093859630674424, 1.3127288674496769e-5)
(0.6136121451641683, 1.3132784154703612e-5)
(0.6178676364609696, 1.3086663058987537e-5)
(0.6221526402214987, 1.2990395633156393e-5)
(0.630812005246445, 1.2757143514572208e-5)
(0.6351867801256577, 1.2676755509890977e-5)
(0.6395918947179459, 1.2633199207453467e-5)
(0.6440275594337228, 1.2623820984315584e-5)
(0.6484939861426289, 1.2646670853864868e-5)
(0.652991388183652, 1.2704061785164383e-5)
(0.6575199803753178, 1.2803219957471984e-5)
(0.66207997902595, 1.295374292800964e-5)
(0.6666716019440027, 1.3157650470823205e-5)
(0.6712950684484642, 1.3392400655489366e-5)
(0.6759505993793321, 1.3606679184330672e-5)
(0.6806384171081628, 1.3744456576217285e-5)
(0.6853587455486917, 1.3774825595974309e-5)
(0.6901118101675296, 1.3704968315101975e-5)
(0.6997170576356422, 1.3444080091821359e-5)
(0.7045696992798117, 1.3357737763885302e-5)
(0.7094559947139951, 1.3345112949118083e-5)
(0.7143761773322208, 1.3421598062118237e-5)
(0.7193304821471395, 1.3599040936205009e-5)
(0.7243191458012496, 1.388213299461362e-5)
(0.7293424065782003, 1.4251502563542124e-5)
(0.7344005044141733, 1.4652994983529503e-5)
(0.7394936809093433, 1.5012845161868312e-5)
(0.7446221793394181, 1.5267095889923082e-5)
(0.7497862446672585, 1.538263845762473e-5)
(0.7549861235545795, 1.5364068584275483e-5)
(0.7602220643737311, 1.5249602277432131e-5)
(0.7654943172195628, 1.509872191349708e-5)
(0.7708031339213691, 1.4975186738445033e-5)
(0.7761487680549176, 1.4932239186016054e-5)
(0.7815314749545621, 1.5004437907122031e-5)
(0.7869515117254372, 1.520161700236692e-5)
(0.7924091372557407, 1.5500237361549887e-5)
(0.7979046122290977, 1.584187841908366e-5)
(0.8034381991370134, 1.615101442127621e-5)
(0.8090101622914104, 1.636320430064678e-5)
(0.8146207678372538, 1.644576208974068e-5)
(0.8202702837652632, 1.6404209878393887e-5)
(0.825958979924714, 1.6276620211529874e-5)
(0.8316871280363264, 1.6119967260710874e-5)
(0.8374550017052436, 1.5993728146475418e-5)
(0.8432628764341017, 1.5945860104880765e-5)
(0.8491110296361881, 1.6002022263129264e-5)
(0.8549997406486927, 1.6155891915741852e-5)
(0.8668999631533749, 1.656855969690932e-5)
(0.87291204305999, 1.670647321269777e-5)
(0.8789658176330487, 1.674912534701077e-5)
(0.8850615760312508, 1.669992602339726e-5)
(0.9036036759276358, 1.636146874159488e-5)
(0.9098703015297723, 1.632329367749249e-5)
(0.9161803871105295, 1.636210224036336e-5)
(0.9225342340713093, 1.64654912282182e-5)
(0.9289321459037769, 1.6595691545577838e-5)
(0.9353744282043576, 1.670661682555227e-5)
(0.941861388688833, 1.6764681290184042e-5)
(0.9483933372070393, 1.6759480844085347e-5)
(0.9549705857576675, 1.6702591394801376e-5)
(0.9682622417847451, 1.6544899191262813e-5)
(0.9749772841374904, 1.6505603992637885e-5)
(0.9817388963055742, 1.6517059693860438e-5)
(1.0023063926023765, 1.6665972032766995e-5)
(1.0092575361937512, 1.664307103586242e-5)
(1.0162568869975959, 1.655747626191629e-5)
(1.0375475375346985, 1.6144846744471038e-5)
(1.044743083696542, 1.604678990976672e-5)
(1.059284228640965, 1.5880898445107794e-5)
(1.066630521981711, 1.5738928963221537e-5)
(1.0740277629570854, 1.5525189983523042e-5)
(1.0814763048964957, 1.5249245608441545e-5)
(1.0965287172540077, 1.4648784944632604e-5)
(1.1195010680657447, 1.3837469663325702e-5)
(1.1272649741250664, 1.3491802455768424e-5)
(1.1350827240252004, 1.3085568513016853e-5)
(1.1429546911811739, 1.26524066748859e-5)
(1.1508812515977027, 1.22381618891072e-5)
(1.1588627838871515, 1.186746140575475e-5)
(1.1749922916811417, 1.1174274488676748e-5)
(1.191346296305381, 1.040963023961121e-5)
(1.1996084596855527, 1.0068945280528902e-5)
(1.2079279223950061, 9.80966580131944e-6)
(1.2163050818130943, 9.62359729350486e-6)
(1.233234094091121, 9.336027636129152e-6)
(1.2417867555657718, 9.240671595474874e-6)
(1.2503987310171043, 9.245162860064251e-6)
(1.25907043179635, 9.386660142854973e-6)
(1.267802272107522, 9.645752983247972e-6)
(1.2765946690271999, 9.972233043835726e-6)
(1.2854480425244514, 1.0341369542766674e-5)
(1.2943628154808922, 1.0772757279743509e-5)
(1.3033394137108838, 1.1292219647081913e-5)
(1.3306444626050975, 1.30859540406158e-5)
(1.339872679442686, 1.363885771821781e-5)
(1.3585215541209583, 1.4714350949829268e-5)
(1.3679431027256261, 1.5221321070557713e-5)
(1.3774299911681793, 1.5663195516667877e-5)
(1.3869826725900913, 1.6025938361980993e-5)
(1.3966016032754385, 1.6323422755240126e-5)
(1.4062872426726953, 1.6570326302073535e-5)
(1.4160400534166795, 1.6758848744824606e-5)
(1.42586050135065, 1.6868117480263502e-5)
(1.435749055548558, 1.6890797811188088e-5)
(1.4457061883374518, 1.684095007009055e-5)
(1.455732375320038, 1.673567569766404e-5)
(1.4658280953973988, 1.6578446317775177e-5)
(1.475993830791866, 1.6366231639891586e-5)
(1.4862300670700557, 1.6107159185832278e-5)
(1.517366687525547, 1.5262004111755316e-5)
(1.5278898507055938, 1.501351594011928e-5)
(1.538485993584104, 1.4811309945121622e-5)
(1.5491556222861176, 1.4678792921504542e-5)
(1.5598992464467274, 1.4632635560503577e-5)
(1.5707173792354208, 1.4678623737600663e-5)
(1.5816105373805918, 1.4814513778840368e-5)
(1.5925792411942223, 1.5031851535319027e-5)
(1.6036240145967358, 1.5313359042280438e-5)
(1.6372200461951572, 1.6260812707253474e-5)
(1.6485744102057784, 1.6517156237366284e-5)
(1.6600075184159868, 1.6704994671692235e-5)
(1.6715199169284933, 1.6809378123764648e-5)
(1.6831121556333124, 1.6824663931682934e-5)
(1.6947847882340277, 1.6754548624028537e-5)
(1.7065383722742384, 1.6612290131556942e-5)
(1.7422904666286383, 1.603192464383722e-5)
(1.7543735095991362, 1.5909786256178904e-5)
(1.7665403502659558, 1.5878927373907674e-5)
(1.7787915697785583, 1.5951842014133704e-5)
(1.791127753316762, 1.611699231517517e-5)
(1.8160573735089383, 1.6564750866563993e-5)
(1.8286520009268676, 1.6738539924733915e-5)
(1.8413339739551893, 1.6813966319133255e-5)
(1.8541038983486748, 1.6768226153193147e-5)
(1.866962384063095, 1.6611053874581416e-5)
(1.8929475004578278, 1.61653778123637e-5)
(1.9060753723179014, 1.6019545507613033e-5)
(1.9192942879177157, 1.5994931828705383e-5)
(1.9326048786591181, 1.608878710654906e-5)
(1.9730930816167311, 1.6578808600354855e-5)
(1.9867767749770582, 1.6686334420256985e-5)
(2.000555366781723, 1.6764191847880797e-5)
(2.0144295151655216, 1.681738676715009e-5)
(2.0283998828275127, 1.6835264947830213e-5)
(2.0424671370626712, 1.6801946720921073e-5)
(2.056631949793761, 1.6714932662277347e-5)
(2.0852569617665315, 1.6474829197202697e-5)
(2.099718528282653, 1.6393231113593826e-5)
(2.1142803879088974, 1.637157882331218e-5)
(2.128943236192868, 1.6412655532442037e-5)
(2.1437077735058945, 1.6502249313121592e-5)
(2.173544741024016, 1.6730227300732927e-5)
(2.18861859639264, 1.682173096266184e-5)
(2.2037969911854525, 1.687636886595553e-5)
(2.2190806503988756, 1.6886562155115786e-5)
(2.2344703040572886, 1.6850952465927268e-5)
(2.2499666872478996, 1.6772908218509345e-5)
(2.2655705401558546, 1.665896072570297e-5)
(2.281282608099593, 1.651742068144078e-5)
(2.313034396248499, 1.6187323690865747e-5)
(2.3452281182670074, 1.5849303869354697e-5)
(2.377869925164446, 1.55538017399623e-5)
(2.3943608060102863, 1.5431995781473546e-5)
(2.410966053562309, 1.533025829899229e-5)
(2.427686460970596, 1.5249283849478977e-5)
(2.4445228268858417, 1.5188863899880466e-5)
(2.4614759554975016, 1.514807045561876e-5)
(2.495735745492434, 1.5119117665408808e-5)
(2.530472376712597, 1.5147048255452601e-5)
(2.565692486021619, 1.5214611596949104e-5)
(2.637610149518833, 1.5405801077265983e-5)
(2.711543701650822, 1.5593921068727675e-5)
(2.7683507256489444, 1.5698635338524396e-5)
(2.8263478606430863, 1.5759847115221648e-5)
(2.8855600395391314, 1.5774362962170666e-5)
(2.946012717589028, 1.5743311637834714e-5)
(3.007731883333974, 1.5670205636749268e-5)
(3.070744069776866, 1.5559675051521376e-5)
(3.135076365788803, 1.541669060590263e-5)
(3.222954148625701, 1.5183921622075792e-5)
(3.3132951903486023, 1.4912598207187216e-5)
(3.453576930078449, 1.4452811194967306e-5)
(4.076666199760542, 1.235233596793501e-5)
(4.249268335684356, 1.1821342395358586e-5)
(4.429178280456296, 1.1301191739128427e-5)
(4.6167054396922005, 1.0795268994069582e-5)
(4.812172318944853, 1.0305860439984906e-5)
(5.015915078342748, 9.834431406702605e-6)
(5.228284110711715, 9.381831533693593e-6)
(5.449644644173688, 8.948448441986036e-6)
(5.68037737025889, 8.534324202423593e-6)
(5.9208790986117235, 8.139244518334394e-6)
(6.171563439416246, 7.762807539881356e-6)
(6.432861514714915, 7.404477220196017e-6)
(6.705222699843861, 7.063624768700322e-6)
(6.989115396259839, 6.739560832154098e-6)
(7.285027837087916, 6.4315603884104885e-6)
(7.646130760777577, 6.091539470066132e-6)
(8.025132767959187, 5.771193983847079e-6)
(8.422921077120424, 5.469363672565423e-6)
(8.840426884232244, 5.184923508977181e-6)
(9.278627542616688, 4.9167944787075e-6)
(9.806087132506859, 4.629020198430245e-6)
(10.363531072742942, 4.35977028959372e-6)
(10.95266387544853, 4.1077021224927076e-6)
(11.655563281630617, 3.84311698783847e-6)
(12.403572040279782, 3.5970758414478223e-6)
(13.199585094345347, 3.3680930485631712e-6)
(14.144099005527796, 3.1320339240611825e-6)
(15.156198868998946, 2.9136897285833005e-6)
(16.24072088769102, 2.7115507880699867e-6)
(17.523538654555093, 2.5062975646397675e-6)
(18.90768329196649, 2.3173902687922467e-6)
(20.542643441212686, 2.128254548140684e-6)
(22.31897969922622, 1.9551760775762736e-6)
(24.417086791662886, 1.7840717125755588e-6)
(26.897682162901063, 1.617006516903389e-6)
(29.630287671479167, 1.4659758599142713e-6)
(32.86687243418136, 1.320099706978534e-6)
(36.70983151021696, 1.1807337772886064e-6)
(41.28648442524375, 1.0489636194179884e-6)
(46.75573811831497, 9.256096674049245e-7)
(53.31672093122776, 8.112389350262154e-7)
(61.64458702660226, 7.013043519827836e-7)
(71.76752412797431, 6.021561244278785e-7)
(84.71571526462745, 5.099672312510561e-7)
(100.0, 4.3192888752643263e-7)


==> PlotSources/FreqErrorsRawData/freq_errors_ab13hd4.txt <==
(0.0001, 0.07566475846552514)
(0.0003517816135303143, 0.0754607307180363)
(0.0006462569142399045, 0.07494481112023352)
(0.001012751164853008, 0.07392614473591343)
(0.001501717681114184, 0.07204588162000196)
(0.0022577551335255346, 0.06843558500983245)
(0.003979237859630409, 0.060096983465673805)
(0.0048288300525003046, 0.056785113273929336)
(0.005621794126922301, 0.05427726743633177)
(0.0063665177021646705, 0.052385944222594655)
(0.007110922787719148, 0.05087992338812066)
(0.007833339933669215, 0.04972627438896852)
(0.008569717057255587, 0.04880889528850504)
(0.009310746281331996, 0.04810324831491318)
(0.010115852803091215, 0.04753947423866367)
(0.010914881109317594, 0.04715102604073577)
(0.011777022852105246, 0.046887695346309564)
(0.012707263218891865, 0.04675096055593317)
(0.013806068855101012, 0.04674715867554769)
(0.014999888957081979, 0.04689534386412276)
(0.016409961183981643, 0.047226733260391965)
(0.018077091833207243, 0.04777982571687143)
(0.020190755804973076, 0.048654074113532814)
(0.023024016644122507, 0.05000828156656575)
(0.028525128782591207, 0.05285128568314967)
(0.03390510803641609, 0.05556031051539746)
(0.03813209315581049, 0.0575189210866295)
(0.04200603170486882, 0.059155658833903293)
(0.04595483018189601, 0.060667151203887666)
(0.04992857539713872, 0.06203752361034551)
(0.05424593304600732, 0.06337143582393907)
(0.05893661552779937, 0.06466040849128278)
(0.06403290449305502, 0.06589972463039802)
(0.0695698730084476, 0.06708803454946427)
(0.07558562693242299, 0.06822644540672443)
(0.08212156716275297, 0.06931703970927623)
(0.08984144705099717, 0.07044565279292145)
(0.09828703819327529, 0.07151573602413268)
(0.1067859847935561, 0.07244141768626525)
(0.11601984104868258, 0.07329006291926943)
(0.12518398557374474, 0.07398041887639718)
(0.13507198512323318, 0.0745670538917765)
(0.14473724111787623, 0.07499696568750709)
(0.156169708045722, 0.07534869372933195)
(0.16850519964812158, 0.07557404384281953)
(0.18307595811235441, 0.07567954053618452)
(0.19890665990573292, 0.07563184041468485)
(0.2146178465605109, 0.07543395559535741)
(0.2315700242721909, 0.07507403284660467)
(0.2533388827446084, 0.07445281281961379)
(0.2810116740715872, 0.07350371374836738)
(0.3160456920549808, 0.07213189783543751)
(0.37825867283152664, 0.06969212563990468)
(0.4081364688563617, 0.06866011018622133)
(0.4373412180769154, 0.06780740803596502)
(0.46220263410740114, 0.06722385089707635)
(0.4851130095027492, 0.06682251278150048)
(0.5091590021837266, 0.0665419834309696)
(0.5343969022196651, 0.06640838284715003)
(0.5570227543827885, 0.0664288129533619)
(0.5806065634202522, 0.066579744094583)
(0.6051888883070942, 0.06687128748741826)
(0.6351867801256577, 0.06738939310133002)
(0.6666716019440027, 0.0680908157806092)
(0.7045696992798117, 0.06909415061768706)
(0.7602220643737311, 0.07073642404993945)
(0.8316871280363264, 0.07282625200435905)
(0.87291204305999, 0.07387804074349205)
(0.9098703015297723, 0.07465661045581938)
(0.941861388688833, 0.0751728139728361)
(0.9682622417847451, 0.07547159437950607)
(0.9954031242019168, 0.0756460830624262)
(1.0233047793380834, 0.07567485156155798)
(1.0519885320389546, 0.07553566657550116)
(1.0814763048964957, 0.0752070921013008)
(1.104133306650977, 0.07482395081599308)
(1.1272649741250664, 0.07431549740521134)
(1.1508812515977027, 0.07367589974131901)
(1.1749922916811417, 0.0729020869012951)
(1.1996084596855527, 0.07199488351461371)
(1.233234094091121, 0.07059026428598598)
(1.2765946690271999, 0.06858474227418374)
(1.3306444626050975, 0.0660766861889096)
(1.3585215541209583, 0.06497381586019535)
(1.3774299911681793, 0.0643845490180424)
(1.3966016032754385, 0.06397359714762843)
(1.4160400534166795, 0.06379966820661005)
(1.42586050135065, 0.06381966966711124)
(1.435749055548558, 0.06391944288681548)
(1.4457061883374518, 0.06410391419296883)
(1.455732375320038, 0.0643763916533216)
(1.4658280953973988, 0.0647381816223932)
(1.475993830791866, 0.06518829072531564)
(1.4862300670700557, 0.06572326990708165)
(1.5069160014048002, 0.06702174309698555)
(1.5278898507055938, 0.06855837360712486)
(1.5816105373805918, 0.07268223315835283)
(1.5925792411942223, 0.07341598184075664)
(1.6036240145967358, 0.07407605914090457)
(1.6147453851420208, 0.074644295226756)
(1.6259438840426308, 0.07510348438983448)
(1.6372200461951572, 0.07543787015437735)
(1.6485744102057784, 0.07563365830332026)
(1.6600075184159868, 0.07567955761640419)
(1.6715199169284933, 0.07556732727133786)
(1.6831121556333124, 0.07529231229616679)
(1.6947847882340277, 0.07485396042558796)
(1.7065383722742384, 0.07425630618392502)
(1.7183734691641925, 0.07350840450915976)
(1.7302906442076005, 0.07262470171701918)
(1.7422904666286383, 0.07162532343247943)
(1.7665403502659558, 0.06938929124719227)
(1.791127753316762, 0.06707652656435516)
(1.8035494901186948, 0.06599960474899101)
(1.8160573735089383, 0.0650399153619857)
(1.8286520009268676, 0.06424633068537938)
(1.8413339739551893, 0.06366494175188604)
(1.8541038983486748, 0.06333571574043723)
(1.866962384063095, 0.06328893303627768)
(1.879910045284354, 0.06354172385960587)
(1.8929475004578278, 0.06409505249338777)
(1.9060753723179014, 0.06493151551878272)
(1.9192942879177157, 0.06601436008648676)
(1.9326048786591181, 0.06728817785485074)
(1.9730930816167311, 0.07149761812141694)
(1.9867767749770582, 0.07275616585825061)
(2.000555366781723, 0.07382470615730803)
(2.0144295151655216, 0.07466043862556206)
(2.0283998828275127, 0.07524427635151722)
(2.0424671370626712, 0.0755787780082149)
(2.056631949793761, 0.07568280189730284)
(2.0708949976034314, 0.07558494503637014)
(2.0852569617665315, 0.0753176191390551)
(2.099718528282653, 0.07491275804093002)
(2.1142803879088974, 0.07439929771204781)
(2.1437077735058945, 0.07314165242470895)
(2.173544741024016, 0.0716942943271287)
(2.313034396248499, 0.0646798768210728)
(2.3614926233374356, 0.06244458551353969)
(2.410966053562309, 0.060309637130502934)
(2.4614759554975016, 0.05827940445693156)
(2.513044043295466, 0.05635260042258467)
(2.565692486021619, 0.054525128688914196)
(2.619443917184796, 0.05279158739572108)
(2.6743214444673766, 0.05114608169514703)
(2.7303486596592466, 0.04958266678076364)
(2.806881719332318, 0.04761590507121862)
(2.8855600395391314, 0.045772129896567)
(2.9664437530220242, 0.044039762242375304)
(3.049594678074643, 0.04240842884500552)
(3.135076365788803, 0.04086890179937869)
(3.222954148625701, 0.03941300035184578)
(3.336273384240918, 0.0376997672959376)
(3.453576930078449, 0.03609358656069386)
(3.575004874693087, 0.03458382233335175)
(3.700702232160502, 0.033161291117066005)
(3.857386414379407, 0.031558269291711245)
(4.0207044545575545, 0.030057634047782007)
(4.19093722387671, 0.028649315826719705)
(4.368377485335013, 0.027324682050540255)
(4.584908419328688, 0.02587516247113644)
(4.812172318944853, 0.024519282160198146)
(5.050701193854967, 0.023248346220509388)
(5.301053424288301, 0.022054857580029567)
(5.602400951421872, 0.02077738601539625)
(5.9208790986117235, 0.019584149083749336)
(6.25746168550822, 0.018467835443492533)
(6.659041260392302, 0.017296009057119168)
(7.0863926518801605, 0.01620553035428414)
(7.541169795013814, 0.015189455379841597)
(8.080788254766066, 0.014140332204013225)
(8.659019832909834, 0.013168132966382475)
(9.342976201724962, 0.01217979286441752)
(10.080956735338152, 0.011268969439115022)
(10.95266387544853, 0.010355791430331426)
(11.89974812093382, 0.009518983927152502)
(13.018390024246575, 0.008690609354413676)
(14.242190431346977, 0.007935928462608812)
(15.689091610088525, 0.007197661897586672)
(17.402847325485407, 0.006483840598387781)
(19.303800536125863, 0.0058416717337642175)
(21.5608974236026, 0.005227318568000021)
(24.248916953653048, 0.004645749665730036)
(27.461190423967086, 0.004100763822698993)
(31.31467249151244, 0.0035950285561099273)
(36.20590351200606, 0.003108555744861348)
(42.15143906717522, 0.0026695521531603663)
(49.75633970097081, 0.0022611696800732706)
(59.550778553151964, 0.0018890394812953299)
(72.76641274177095, 0.0015458130998352588)
(90.77766122666304, 0.0012390236319494215)
(100.0, 0.001124732624487506)


==> PlotSources/FreqErrorsRawData/freq_errors_ab13hd8.txt <==
(0.0001, 0.005452235473696367)
(0.001048359548521296, 0.005445708879726551)
(0.0033247644364215487, 0.005425577422627497)
(0.004697166101000765, 0.005428216474825333)
(0.010765048926443165, 0.005452286963278096)
(0.013998227148817002, 0.005447628861536385)
(0.019104715304561874, 0.005428316610211163)
(0.027939788326886376, 0.005395439691157478)
(0.03343968140493838, 0.0053864709965207105)
(0.039200955094240354, 0.005387998541795339)
(0.046273533749656585, 0.005401205238517456)
(0.06814228747568936, 0.00544981234533184)
(0.07558562693242299, 0.0054518832141336624)
(0.08384201955071845, 0.005443182407029598)
(0.09429469142069787, 0.005420179719416518)
(0.11682445586559898, 0.005366240870620812)
(0.12692634549682524, 0.005354868822962552)
(0.13790175234981267, 0.0053535943190621575)
(0.17563954814475416, 0.005360752067302178)
(0.1934832267888013, 0.005342576225416231)
(0.20876602874268388, 0.00533047851583678)
(0.22063369380390713, 0.005332031897255028)
(0.23479310690396218, 0.005346294493264225)
(0.2640650079978461, 0.005380771660179461)
(0.30742832009987947, 0.005418254149793642)
(0.331711386953162, 0.005446281622491836)
(0.34815359614282787, 0.005452242288511633)
(0.3970081293504238, 0.005448461107705291)
(0.4138170726750026, 0.005435856956480299)
(0.4373412180769154, 0.005404003935894329)
(0.4817718502186532, 0.0053371003551573055)
(0.5343969022196651, 0.005238922772558668)
(0.5846331561090907, 0.005162741964904657)
(0.6093859630674424, 0.005143951613077412)
(0.6351867801256577, 0.005132683704291755)
(0.652991388183652, 0.005134414466860328)
(0.6759505993793321, 0.005148194338407097)
(0.7045696992798117, 0.00517479289608891)
(0.7293424065782003, 0.005210118160161088)
(0.7869515117254372, 0.005307475038300554)
(0.8202702837652632, 0.005363392199809609)
(0.8549997406486927, 0.005411530981556072)
(0.8789658176330487, 0.0054349031986176384)
(0.9036036759276358, 0.005448664445548765)
(0.9289321459037769, 0.005451766935085594)
(0.9549705857576675, 0.005440909145358609)
(0.9817388963055742, 0.005417427454951289)
(1.0092575361937512, 0.005379739582470387)
(1.0375475375346985, 0.005331168472389736)
(1.0965287172540077, 0.005213584527381669)
(1.1272649741250664, 0.005156942493318225)
(1.1508812515977027, 0.005122427991438442)
(1.1749922916811417, 0.005098154397735843)
(1.191346296305381, 0.005089715977737756)
(1.2079279223950061, 0.005088294807027142)
(1.2247403380750543, 0.005094213992103308)
(1.2417867555657718, 0.005107976219744384)
(1.267802272107522, 0.005142608626880795)
(1.2943628154808922, 0.005191587687220035)
(1.339872679442686, 0.005292214468326967)
(1.3774299911681793, 0.005371628607095411)
(1.3966016032754385, 0.005404683740178138)
(1.4160400534166795, 0.00543034273947431)
(1.435749055548558, 0.005446676627200248)
(1.455732375320038, 0.005452302586127146)
(1.475993830791866, 0.005446312339324608)
(1.4965372931660594, 0.005428721141095002)
(1.517366687525547, 0.005400399989537594)
(1.5491556222861176, 0.005342544897021385)
(1.6036240145967358, 0.005237302852804024)
(1.6259438840426308, 0.005207340456180672)
(1.6485744102057784, 0.005192600801912157)
(1.6715199169284933, 0.0051971971851582765)
(1.6947847882340277, 0.005222674266408897)
(1.7183734691641925, 0.005266888341986694)
(1.791127753316762, 0.005428337723243953)
(1.8035494901186948, 0.005443446060764154)
(1.8160573735089383, 0.005451322353887251)
(1.8286520009268676, 0.005451256269304576)
(1.8413339739551893, 0.00544319205075879)
(1.8541038983486748, 0.005427872535897209)
(1.879910045284354, 0.005382855757635585)
(1.9060753723179014, 0.005338584998553031)
(1.9192942879177157, 0.005325403077654786)
(1.9326048786591181, 0.00532192754881613)
(1.9460077803228217, 0.005329250899306805)
(1.959503633098773, 0.005346507981714203)
(2.0144295151655216, 0.005441733928149287)
(2.0283998828275127, 0.0054513149532554985)
(2.0424671370626712, 0.005450715721837626)
(2.056631949793761, 0.005440545679254462)
(2.0708949976034314, 0.005422583942450109)
(2.099718528282653, 0.005372919579678454)
(2.128943236192868, 0.005320255512442204)
(2.1585747050764863, 0.005277585483511859)
(2.18861859639264, 0.005250952759546812)
(2.2190806503988756, 0.005241159438459305)
(2.2499666872478996, 0.005245972866582334)
(2.281282608099593, 0.005261855442663668)
(2.3290756330786535, 0.005298322885195271)
(2.4445228268858417, 0.005392519160344608)
(2.495735745492434, 0.005422618377299481)
(2.548021578208626, 0.0054425917790062945)
(2.6014028026576024, 0.005451690331200804)
(2.6559023673702726, 0.005449988245423444)
(2.711543701650822, 0.005438040231403702)
(2.7683507256489444, 0.005416656331159459)
(2.845949002532939, 0.005375066140107521)
(2.9257223985301204, 0.0053205776986776305)
(3.0285909503415462, 0.0052375457834074645)
(3.1568185856822053, 0.005120835171857211)
(3.336273384240918, 0.004944784788847306)
(3.804434795312915, 0.0044805651816755285)
(4.0207044545575545, 0.0042795768958967684)
(4.220001995527989, 0.004105124339634227)
(4.429178280456296, 0.003933501027733438)
(4.6167054396922005, 0.0037894229508325865)
(4.812172318944853, 0.0036486252076998126)
(5.015915078342748, 0.003511431910132671)
(5.228284110711715, 0.0033780662023453222)
(5.449644644173688, 0.003248672393688546)
(5.68037737025889, 0.00312333327367347)
(5.9208790986117235, 0.003002083695368966)
(6.171563439416246, 0.002884921260854889)
(6.477474364061423, 0.0027533545135358254)
(6.79854862531262, 0.002627220501926085)
(7.1355378366576305, 0.00250640233718684)
(7.489230867423763, 0.0023907617526175325)
(7.860455689468452, 0.0022801456757070094)
(8.250081315406309, 0.0021743912622584137)
(8.659019832909834, 0.002073329752179544)
(9.088228539846002, 0.0019767894189639756)
(9.60486456995261, 0.001871772569292255)
(10.150869666476735, 0.001772180063091033)
(10.727913364665573, 0.0016777603568901053)
(11.337760107377697, 0.0015882677970320725)
(11.98227464026993, 0.0015034638508843719)
(12.751250464337334, 0.0014133769963844782)
(13.569576168603017, 0.0013286171252245907)
(14.44041883660765, 0.0012488828741666054)
(15.367148803006481, 0.001173887155253563)
(16.46676562549799, 0.0010957847071945942)
(17.645066995904447, 0.0010228416879281017)
(18.90768329196649, 0.0009547247408318246)
(20.401158379981624, 0.0008849967575271192)
(22.012599683322023, 0.0008203390670128435)
(23.916044050767734, 0.0007551591153190234)
(25.98408053873005, 0.0006951420966440905)
(28.42672730858419, 0.0006354805524108497)
(31.098996336319882, 0.0005809287000041976)
(34.258424282014374, 0.0005273968168244269)
(38.00055109680339, 0.00047549524606254283)
(42.15143906717522, 0.0004286955152189138)
(47.079996101482436, 0.00038383682514300213)
(52.94950823305765, 0.0003413024886324666)
(59.96377204072852, 0.00030138917969484976)
(68.37816765482602, 0.0002643087642605744)
(78.51406690944128, 0.0002301926893927235)
(91.407217780161, 0.00019772733745470497)
(100.0, 0.0001807386377535172)


==> PlotSources/FreqErrorsRawData/freq_errors_large14.txt <==
(0.0001, 0.00040383552611088404)
(0.00011092323098103968, 0.0004064992331608693)
(0.0001221922105969166, 0.0004084357016389469)
(0.00013460603516961573, 0.00040975679431244226)
(0.0001482810124767563, 0.0004104241156459434)
(0.0001644780899706167, 0.00041042255880713654)
(0.00018498374469454404, 0.0004096081363235711)
(0.00021685432289628032, 0.0004074427460670443)
(0.0002918990061445992, 0.00040212380424517686)
(0.0003328596334279238, 0.00040013953606027124)
(0.0003743575904860672, 0.0003989064246773408)
(0.00042102914105648134, 0.00039831704752661483)
(0.00047680320893051415, 0.0003984444037938601)
(0.0005474811673454454, 0.00039943559067881024)
(0.0006736188119983948, 0.00040215464464118304)
(0.0008461819008126647, 0.000405695694385674)
(0.0009716139618326655, 0.0004074808645189146)
(0.001107955355657719, 0.00040861289864993174)
(0.0012634288085107167, 0.00040907008476040316)
(0.0014607715136610866, 0.00040879724334609655)
(0.0017849490043125216, 0.0004074203977908972)
(0.0023371379215327867, 0.0004051225297950394)
(0.002739799987972457, 0.0004042922962826311)
(0.0031897149648805905, 0.0004041568419528942)
(0.003817604161858648, 0.00040481811922983953)
(0.006150273756765034, 0.0004079721317459814)
(0.00725989710120885, 0.0004083416662798596)
(0.008749253209386292, 0.00040800010837646806)
(0.014896578971021751, 0.0004057960834590455)
(0.018077091833207243, 0.0004059055425579428)
(0.025538983163273018, 0.00040727370089796867)
(0.031860429479962656, 0.0004079256199004366)
(0.0389309630872381, 0.0004078195360689923)
(0.07558562693242299, 0.0004060161211980411)
(0.09429469142069787, 0.00040682130319693455)
(0.1226151890672973, 0.00040795772387851195)
(0.1427503851399947, 0.00040789955626872046)
(0.1673446397348761, 0.0004069787740036509)
(0.22216382121608938, 0.00040465056968898066)
(0.24814032612445444, 0.00040447594339264103)
(0.27715413388240456, 0.00040508656488375525)
(0.38618321761830493, 0.00040828327920076077)
(0.41668695549123197, 0.0004078051992766596)
(0.4496001145450139, 0.0004064457521912012)
(0.4952761598719822, 0.0004036615719810145)
(0.5493763188088221, 0.0004004777673433131)
(0.5806065634202522, 0.0003993803659250752)
(0.6093859630674424, 0.000399099631705198)
(0.6395918947179459, 0.00039960744178834046)
(0.6712950684484642, 0.0004009226374872946)
(0.7193304821471395, 0.00040385670583092297)
(0.7761487680549176, 0.0004072452761794744)
(0.8090101622914104, 0.0004084139046789986)
(0.8374550017052436, 0.00040868972593636197)
(0.8668999631533749, 0.0004081799130965914)
(0.897380210978585, 0.0004068463120216557)
(0.9353744282043576, 0.000404313040861638)
(1.0162568869975959, 0.0003984616113276848)
(1.044743083696542, 0.00039726169708841216)
(1.0740277629570854, 0.00039690477173616917)
(1.104133306650977, 0.0003975611068871549)
(1.1350827240252004, 0.0003992363047673559)
(1.1749922916811417, 0.0004024269830934592)
(1.233234094091121, 0.0004072559639596594)
(1.25907043179635, 0.0004087093692967224)
(1.2854480425244514, 0.0004094169409332103)
(1.3123782659818748, 0.0004092080244212026)
(1.339872679442686, 0.00040804336912856086)
(1.3679431027256261, 0.0004060609720322507)
(1.4457061883374518, 0.0003999546701610461)
(1.4658280953973988, 0.0003992122217977784)
(1.4862300670700557, 0.00039913019634812155)
(1.5069160014048002, 0.00039979462732710896)
(1.5278898507055938, 0.00040119209337542363)
(1.5598992464467274, 0.00040433491374358786)
(1.6036240145967358, 0.00040885685056255884)
(1.6259438840426308, 0.0004103551760185522)
(1.6485744102057784, 0.000410857370405699)
(1.6715199169284933, 0.0004101964179231739)
(1.6947847882340277, 0.0004084969729322486)
(1.7422904666286383, 0.00040427460318968726)
(1.7543735095991362, 0.00040369447175880456)
(1.7665403502659558, 0.0004035306037909084)
(1.7787915697785583, 0.00040385298132875687)
(1.791127753316762, 0.00040467924203426456)
(1.8160573735089383, 0.0004075717227796197)
(1.8413339739551893, 0.0004109551733612369)
(1.8541038983486748, 0.0004122120197716676)
(1.866962384063095, 0.0004128526130065486)
(1.879910045284354, 0.00041272852358561454)
(1.8929475004578278, 0.0004118388159027515)
(1.9326048786591181, 0.0004073121719992254)
(1.9460077803228217, 0.0004066927548370183)
(1.959503633098773, 0.0004071235406786006)
(1.9730930816167311, 0.0004085567932777802)
(2.000555366781723, 0.0004126076088263961)
(2.0144295151655216, 0.0004139925999194887)
(2.0283998828275127, 0.000414360023025116)
(2.0424671370626712, 0.0004136518350011398)
(2.056631949793761, 0.00041210773817152113)
(2.0852569617665315, 0.0004081978639285483)
(2.099718528282653, 0.000406632206586094)
(2.1142803879088974, 0.000405658239220688)
(2.128943236192868, 0.0004053392170780855)
(2.1437077735058945, 0.0004056176206803285)
(2.173544741024016, 0.000407393250794865)
(2.2190806503988756, 0.0004106622027129217)
(2.2499666872478996, 0.00041187669569570204)
(2.281282608099593, 0.0004118752964014398)
(2.313034396248499, 0.00041070180526476836)
(2.3452281182670074, 0.00040860215032481823)
(2.3943608060102863, 0.00040442929843376103)
(2.4614759554975016, 0.00039855786512967933)
(2.513044043295466, 0.00039490294396617783)
(2.548021578208626, 0.00039306613950984527)
(2.5834859442029465, 0.00039177117123905805)
(2.619443917184796, 0.0003910224654825202)
(2.6743214444673766, 0.000390857380097554)
(2.7303486596592466, 0.00039167713484043374)
(2.806881719332318, 0.0003939002764430063)
(2.9257223985301204, 0.0003985218149664024)
(3.070744069776866, 0.0004040233302308225)
(3.1568185856822053, 0.0004066038853814235)
(3.245305813985579, 0.0004085406782168819)
(3.336273384240918, 0.0004097364484865427)
(3.4297908216929014, 0.0004101484722303548)
(3.525929600414128, 0.00040977302832580074)
(3.62476319793175, 0.0004086331287414153)
(3.7263671513853307, 0.000406769223234133)
(3.857386414379407, 0.0004034995777995473)
(3.993012321479695, 0.00039929009439571743)
(4.162072632450946, 0.0003931603527038636)
(4.368377485335013, 0.00038476654594721775)
(4.648722977111133, 0.0003724421597396935)
(5.641254433508001, 0.00032800244726572596)
(6.003288221500279, 0.0003129730234669698)
(6.3445554971573035, 0.0002996458313078498)
(6.659041260392302, 0.0002881024938193325)
(6.989115396259839, 0.00027673136511700396)
(7.335550586355515, 0.0002655788441584309)
(7.699157812414547, 0.0002546809777316322)
(8.080788254766066, 0.00024406518809015358)
(8.481335284889635, 0.0002337517347081162)
(8.90173655673847, 0.00022375494673827008)
(9.342976201724962, 0.00021408425965061507)
(9.806087132506859, 0.0002047450857166955)
(10.29215346096707, 0.00019573954410449635)
(10.802313036047499, 0.0001870670726729336)
(11.337760107377697, 0.0001787249402426422)
(11.89974812093382, 0.0001707086752152713)
(12.489592653272272, 0.00016301242390989252)
(13.199585094345347, 0.00015459962367437975)
(13.949938280590429, 0.00014658405067512559)
(14.742946588196048, 0.00013895301866691)
(15.58103482112339, 0.00013169314210259028)
(16.46676562549799, 0.0001247905980294867)
(17.402847325485407, 0.00011823133651679727)
(18.519694440494696, 0.0001112449323502399)
(19.70821646334955, 0.00010465517569281626)
(20.973013211111425, 9.84424056598174e-5)
(22.31897969922622, 9.258740623697674e-5)
(23.916044050767734, 8.647877442196299e-5)
(25.627388471440433, 8.076410129600164e-5)
(27.461190423967086, 7.541971579718486e-5)
(29.630287671479167, 6.994164507440024e-5)
(31.970716998792803, 6.485578647377822e-5)
(34.49601153892115, 6.013523482185571e-5)
(37.47890496394677, 5.537247771113655e-5)
(40.71973119882843, 5.098363349411685e-5)
(44.54761033943891, 4.661785635350305e-5)
(48.73533121484802, 4.2623639433280944e-5)
(53.68648030396006, 3.8702113641699807e-5)
(59.550778553151964, 3.4898306463704535e-5)
(66.05564764552017, 3.1467100125031525e-5)
(73.77920427997378, 2.817715678662716e-5)
(82.97733449319261, 2.5056832576862842e-5)
(93.96940852022256, 2.2128117899516944e-5)
(100.0, 2.0794559852323614e-5)


==> PlotSources/FreqErrorsRawData/freq_errors_large20.txt <==
(0.0001, 0.06843254648045392)
(0.0003328596334279238, 0.06389002783965164)
(0.0006782904584356633, 0.060086945227173325)
(0.001107955355657719, 0.05698749477262349)
(0.0016091750921117941, 0.05444276636271)
(0.002166046790428698, 0.0523763895060005)
(0.002777933601265089, 0.05068427550022849)
(0.0034179592722207663, 0.049350928908040076)
(0.00409077791788892, 0.04829033583167519)
(0.004795572048601855, 0.047455357284839704)
(0.005544621899641845, 0.046801701374351676)
(0.0063665177021646705, 0.046296844158057356)
(0.00725989710120885, 0.045942633343037526)
(0.008221621490796888, 0.045736709693611946)
(0.009310746281331996, 0.045673049249952295)
(0.010544148306070337, 0.045767137621340916)
(0.012023752277627198, 0.046053396391009124)
(0.013710981165782244, 0.04654546726403328)
(0.015852583522238468, 0.04734020624285618)
(0.01871268332294613, 0.0485755073812726)
(0.024332856590650674, 0.05120959059146972)
(0.030566282406804007, 0.05407052156917988)
(0.03534061778361022, 0.05609854816162528)
(0.04002221775559153, 0.05792447126171511)
(0.04470181558696198, 0.05958949993752751)
(0.04958469815624421, 0.061166073705719144)
(0.05462213664266591, 0.06263469653747074)
(0.06017134161044281, 0.06408525559670146)
(0.06582777932827792, 0.06540286436165299)
(0.07201595336442371, 0.06667974502258003)
(0.07824322150947627, 0.06781160572897518)
(0.08500896573848979, 0.06888842084818714)
(0.09235974844226603, 0.06990013811305602)
(0.10034615829299949, 0.07083645958078527)
(0.10902315839954943, 0.07168681407733313)
(0.11763465080568869, 0.07238152935405445)
(0.12692634549682524, 0.0729863770031636)
(0.13695197011117724, 0.0734927407200527)
(0.14776949611144297, 0.07389202558336859)
(0.15944147399488662, 0.07417583160979686)
(0.1720353949809099, 0.07433619735579959)
(0.18562408126750526, 0.07436592684218009)
(0.20167512099175092, 0.0742423574292457)
(0.21911410496584868, 0.07395081641390065)
(0.23971203837844543, 0.0734434206758139)
(0.2640650079978461, 0.07267941498869315)
(0.2969862674777095, 0.07147534601328398)
(0.38618321761830493, 0.06812018972250701)
(0.41668695549123197, 0.06717347766825188)
(0.443428305076071, 0.06649421998956107)
(0.46863575206829683, 0.06600337503875485)
(0.4918650030748394, 0.0656899233081785)
(0.5162456773348223, 0.06550929369554521)
(0.5418348483848908, 0.06548302043593716)
(0.5686924187722868, 0.0656288672954154)
(0.5968812602827271, 0.06595873690475634)
(0.626467361119072, 0.06647664513897793)
(0.6575199803753178, 0.06717701180978142)
(0.694897837994932, 0.06817929762162352)
(0.7497862446672585, 0.06982874059364357)
(0.825958979924714, 0.0721174082196253)
(0.8668999631533749, 0.07319497322532328)
(0.9036036759276358, 0.0740013161353587)
(0.9353744282043576, 0.07454565251798308)
(0.9682622417847451, 0.07493412971295219)
(0.9954031242019168, 0.07510589230467449)
(1.0233047793380834, 0.07513104399241989)
(1.0519885320389546, 0.07498802599635664)
(1.0814763048964957, 0.07465578065986009)
(1.104133306650977, 0.07427066653218543)
(1.1272649741250664, 0.07376122211269738)
(1.1508812515977027, 0.07312231748135138)
(1.1749922916811417, 0.07235159015005363)
(1.2079279223950061, 0.07112278297281968)
(1.2417867555657718, 0.06968572082369649)
(1.339872679442686, 0.06530750249349496)
(1.3585215541209583, 0.06464226531562423)
(1.3774299911681793, 0.06411060670094869)
(1.3966016032754385, 0.06376589870633959)
(1.4160400534166795, 0.06366492287293248)
(1.42586050135065, 0.06372273406037311)
(1.435749055548558, 0.06386033129193122)
(1.4457061883374518, 0.06408184361319301)
(1.455732375320038, 0.0643896983020226)
(1.4658280953973988, 0.06478430479297849)
(1.475993830791866, 0.06526383015711411)
(1.4965372931660594, 0.06645852603004712)
(1.517366687525547, 0.06791266171224332)
(1.5816105373805918, 0.07277037775271633)
(1.5925792411942223, 0.0734774204627984)
(1.6036240145967358, 0.074107236928699)
(1.6147453851420208, 0.07464238168078549)
(1.6259438840426308, 0.07506647736362668)
(1.6372200461951572, 0.07536470185028403)
(1.6485744102057784, 0.07552430372489209)
(1.6600075184159868, 0.07553513493118819)
(1.6715199169284933, 0.07539018739659205)
(1.6831121556333124, 0.07508611964660247)
(1.6947847882340277, 0.07462375955117634)
(1.7065383722742384, 0.07400856971092484)
(1.7183734691641925, 0.07325106145956738)
(1.7302906442076005, 0.07236714047622085)
(1.7543735095991362, 0.07031204288111355)
(1.791127753316762, 0.067004368791779)
(1.8035494901186948, 0.06600800932769499)
(1.8160573735089383, 0.06514354726842975)
(1.8286520009268676, 0.06445867780174855)
(1.8413339739551893, 0.0639975340015383)
(1.8541038983486748, 0.06379735937247748)
(1.866962384063095, 0.06388504434863154)
(1.879910045284354, 0.06427383904993243)
(1.8929475004578278, 0.06496057280258406)
(1.9060753723179014, 0.06592372629425196)
(1.9192942879177157, 0.06712273858740604)
(1.9326048786591181, 0.06849897358526633)
(1.9730930816167311, 0.07291365694051137)
(1.9867767749770582, 0.07420493601732904)
(2.000555366781723, 0.07528981256684208)
(2.0144295151655216, 0.07612743356518357)
(2.0283998828275127, 0.07670106907900312)
(2.0424671370626712, 0.07701578555241277)
(2.056631949793761, 0.07709286629897427)
(2.0708949976034314, 0.07696307933389489)
(2.0852569617665315, 0.07666065935762859)
(2.099718528282653, 0.0762189904119412)
(2.1142803879088974, 0.0756681093456331)
(2.1437077735058945, 0.07433674360097063)
(2.18861859639264, 0.07202412526365841)
(2.281282608099593, 0.0671478128183853)
(2.3290756330786535, 0.06478870092935476)
(2.377869925164446, 0.06253040545525106)
(2.427686460970596, 0.06038219032033702)
(2.4785466565722056, 0.05834469603368153)
(2.530472376712597, 0.05641435903086309)
(2.5834859442029465, 0.054585653985874734)
(2.637610149518833, 0.05285226460137592)
(2.6928682605978413, 0.051207704431027)
(2.7683507256489444, 0.0491422425951805)
(2.845949002532939, 0.047209419017527905)
(2.9257223985301204, 0.04539645928536756)
(3.007731883333974, 0.043691934116159376)
(3.0920401356494596, 0.042085697141461445)
(3.17871159109747, 0.040568774881412015)
(3.2904752560872415, 0.03878623657637347)
(3.4061685373551702, 0.03711745605082242)
(3.525929600414128, 0.03555086484509885)
(3.6499014686836064, 0.03407650414987661)
(3.7782321942939756, 0.032685767693458795)
(3.938198920730779, 0.031116820311036117)
(4.104938484899884, 0.0296464705695077)
(4.278737642253312, 0.028265227676686988)
(4.4598952891938275, 0.026964934259647202)
(4.680962560903992, 0.025540873343687633)
(4.912987654592578, 0.024207765924769028)
(5.156513725569645, 0.022957325559716496)
(5.449644644173688, 0.021620327136384496)
(5.759439095547083, 0.02037273316421128)
(6.086844346957568, 0.019206577042422707)
(6.432861514714915, 0.018114930841631155)
(6.845697569045078, 0.016968358761179973)
(7.285027837087916, 0.015900839760947364)
(7.806317717512158, 0.014799366283806898)
(8.364909190395565, 0.013779295525867409)
(8.963471420922888, 0.01283359387588377)
(9.671475731264374, 0.011871808779360424)
(10.435403698850088, 0.010985145940608534)
(11.337760107377697, 0.010095918020552973)
(12.318143884228444, 0.009280839509572083)
(13.476117295085178, 0.008473788850656326)
(14.845191110879819, 0.007684589920327898)
(16.353352697436012, 0.006970147350796292)
(18.139667185721024, 0.006279236236567857)
(20.260647780611265, 0.005618422815847695)
(22.78656383390775, 0.00499300999541936)
(25.805118214013866, 0.004407045320192839)
(29.426212520319076, 0.0038633641734485405)
(33.78814756158077, 0.003363663110625568)
(39.33665245123407, 0.0028885387782559215)
(46.11390663760447, 0.00246357708025261)
(54.81121569846801, 0.002072374097700663)
(66.51375336568135, 0.0017075724505833231)
(82.40583777782798, 0.0013781547159170135)
(100.0, 0.0011356256127341888)


==> PlotSources/FreqErrorsRawData/freq_errors_large4.txt <==
(0.0001, 0.06843254648045374)
(0.0003328596334279238, 0.06389002783965164)
(0.0006782904584356633, 0.06008694522717335)
(0.001107955355657719, 0.05698749477262329)
(0.0016091750921117941, 0.05444276636270978)
(0.002166046790428698, 0.052376389506000515)
(0.002777933601265089, 0.05068427550022848)
(0.0034179592722207663, 0.04935092890803996)
(0.00409077791788892, 0.04829033583167524)
(0.004795572048601855, 0.04745535728483977)
(0.005544621899641845, 0.0468017013743517)
(0.0063665177021646705, 0.04629684415805726)
(0.00725989710120885, 0.04594263334303751)
(0.008221621490796888, 0.04573670969361187)
(0.009310746281331996, 0.04567304924995223)
(0.010544148306070337, 0.04576713762134083)
(0.012023752277627198, 0.046053396391009124)
(0.013710981165782244, 0.046545467264033254)
(0.015852583522238468, 0.04734020624285612)
(0.01871268332294613, 0.048575507381272726)
(0.024332856590650674, 0.0512095905914697)
(0.030566282406804007, 0.054070521569179866)
(0.03534061778361022, 0.05609854816162523)
(0.04002221775559153, 0.057924471261715245)
(0.04470181558696198, 0.059589499937527504)
(0.04958469815624421, 0.06116607370571913)
(0.05462213664266591, 0.06263469653747086)
(0.06017134161044281, 0.06408525559670143)
(0.06582777932827792, 0.0654028643616528)
(0.07201595336442371, 0.0666797450225801)
(0.07824322150947627, 0.06781160572897513)
(0.08500896573848979, 0.06888842084818741)
(0.09235974844226603, 0.06990013811305608)
(0.10034615829299949, 0.07083645958078552)
(0.10902315839954943, 0.07168681407733318)
(0.11763465080568869, 0.07238152935405466)
(0.12692634549682524, 0.07298637700316357)
(0.13695197011117724, 0.07349274072005275)
(0.14776949611144297, 0.07389202558336849)
(0.15944147399488662, 0.07417583160979699)
(0.1720353949809099, 0.07433619735579952)
(0.18562408126750526, 0.07436592684218019)
(0.20167512099175092, 0.07424235742924559)
(0.21911410496584868, 0.07395081641390068)
(0.23971203837844543, 0.07344342067581391)
(0.2640650079978461, 0.07267941498869325)
(0.2969862674777095, 0.07147534601328394)
(0.38618321761830493, 0.06812018972250707)
(0.41668695549123197, 0.06717347766825185)
(0.443428305076071, 0.06649421998956104)
(0.46863575206829683, 0.06600337503875493)
(0.4918650030748394, 0.06568992330817855)
(0.5162456773348223, 0.06550929369554516)
(0.5418348483848908, 0.06548302043593715)
(0.5686924187722868, 0.06562886729541541)
(0.5968812602827271, 0.06595873690475625)
(0.626467361119072, 0.06647664513897787)
(0.6575199803753178, 0.06717701180978138)
(0.694897837994932, 0.06817929762162352)
(0.7497862446672585, 0.06982874059364365)
(0.825958979924714, 0.07211740821962528)
(0.8668999631533749, 0.07319497322532324)
(0.9036036759276358, 0.07400131613535872)
(0.9353744282043576, 0.07454565251798302)
(0.9682622417847451, 0.07493412971295223)
(0.9954031242019168, 0.07510589230467454)
(1.0233047793380834, 0.07513104399241986)
(1.0519885320389546, 0.07498802599635658)
(1.0814763048964957, 0.07465578065986012)
(1.104133306650977, 0.0742706665321855)
(1.1272649741250664, 0.07376122211269731)
(1.1508812515977027, 0.07312231748135128)
(1.1749922916811417, 0.07235159015005356)
(1.2079279223950061, 0.07112278297281965)
(1.2417867555657718, 0.06968572082369642)
(1.339872679442686, 0.06530750249349485)
(1.3585215541209583, 0.06464226531562411)
(1.3774299911681793, 0.06411060670094862)
(1.3966016032754385, 0.06376589870633952)
(1.4160400534166795, 0.06366492287293236)
(1.42586050135065, 0.06372273406037304)
(1.435749055548558, 0.06386033129193115)
(1.4457061883374518, 0.06408184361319288)
(1.455732375320038, 0.06438969830202254)
(1.4658280953973988, 0.0647843047929784)
(1.475993830791866, 0.06526383015711397)
(1.4965372931660594, 0.06645852603004705)
(1.517366687525547, 0.0679126617122433)
(1.5816105373805918, 0.07277037775271626)
(1.5925792411942223, 0.07347742046279848)
(1.6036240145967358, 0.07410723692869903)
(1.6147453851420208, 0.07464238168078557)
(1.6259438840426308, 0.07506647736362682)
(1.6372200461951572, 0.07536470185028413)
(1.6485744102057784, 0.0755243037248922)
(1.6600075184159868, 0.0755351349311883)
(1.6715199169284933, 0.07539018739659199)
(1.6831121556333124, 0.07508611964660251)
(1.6947847882340277, 0.0746237595511766)
(1.7065383722742384, 0.07400856971092493)
(1.7183734691641925, 0.07325106145956749)
(1.7302906442076005, 0.07236714047622106)
(1.7543735095991362, 0.07031204288111356)
(1.791127753316762, 0.06700436879177912)
(1.8035494901186948, 0.06600800932769499)
(1.8160573735089383, 0.06514354726842987)
(1.8286520009268676, 0.06445867780174855)
(1.8413339739551893, 0.06399753400153843)
(1.8541038983486748, 0.06379735937247764)
(1.866962384063095, 0.0638850443486317)
(1.879910045284354, 0.06427383904993254)
(1.8929475004578278, 0.06496057280258406)
(1.9060753723179014, 0.06592372629425187)
(1.9192942879177157, 0.067122738587406)
(1.9326048786591181, 0.06849897358526631)
(1.9730930816167311, 0.07291365694051138)
(1.9867767749770582, 0.074204936017329)
(2.000555366781723, 0.07528981256684204)
(2.0144295151655216, 0.07612743356518356)
(2.0283998828275127, 0.07670106907900305)
(2.0424671370626712, 0.07701578555241276)
(2.056631949793761, 0.07709286629897423)
(2.0708949976034314, 0.07696307933389485)
(2.0852569617665315, 0.0766606593576286)
(2.099718528282653, 0.07621899041194119)
(2.1142803879088974, 0.07566810934563309)
(2.1437077735058945, 0.0743367436009706)
(2.18861859639264, 0.07202412526365835)
(2.281282608099593, 0.06714781281838528)
(2.3290756330786535, 0.0647887009293547)
(2.377869925164446, 0.06253040545525101)
(2.427686460970596, 0.06038219032033702)
(2.4785466565722056, 0.05834469603368155)
(2.530472376712597, 0.05641435903086311)
(2.5834859442029465, 0.05458565398587474)
(2.637610149518833, 0.05285226460137593)
(2.6928682605978413, 0.05120770443102703)
(2.7683507256489444, 0.04914224259518051)
(2.845949002532939, 0.04720941901752793)
(2.9257223985301204, 0.04539645928536759)
(3.007731883333974, 0.04369193411615938)
(3.0920401356494596, 0.04208569714146143)
(3.17871159109747, 0.040568774881412)
(3.2904752560872415, 0.03878623657637349)
(3.4061685373551702, 0.03711745605082244)
(3.525929600414128, 0.03555086484509885)
(3.6499014686836064, 0.03407650414987662)
(3.7782321942939756, 0.03268576769345881)
(3.938198920730779, 0.03111682031103614)
(4.104938484899884, 0.029646470569507682)
(4.278737642253312, 0.02826522767668701)
(4.4598952891938275, 0.0269649342596472)
(4.680962560903992, 0.025540873343687633)
(4.912987654592578, 0.02420776592476903)
(5.156513725569645, 0.022957325559716513)
(5.449644644173688, 0.0216203271363845)
(5.759439095547083, 0.02037273316421128)
(6.086844346957568, 0.019206577042422707)
(6.432861514714915, 0.01811493084163117)
(6.845697569045078, 0.01696835876117998)
(7.285027837087916, 0.015900839760947375)
(7.806317717512158, 0.0147993662838069)
(8.364909190395565, 0.013779295525867416)
(8.963471420922888, 0.012833593875883788)
(9.671475731264374, 0.011871808779360428)
(10.435403698850088, 0.010985145940608535)
(11.337760107377697, 0.010095918020552973)
(12.318143884228444, 0.009280839509572082)
(13.476117295085178, 0.008473788850656324)
(14.845191110879819, 0.007684589920327899)
(16.353352697436012, 0.006970147350796298)
(18.139667185721024, 0.006279236236567855)
(20.260647780611265, 0.005618422815847699)
(22.78656383390775, 0.004993009995419365)
(25.805118214013866, 0.004407045320192841)
(29.426212520319076, 0.003863364173448542)
(33.78814756158077, 0.0033636631106255697)
(39.33665245123407, 0.002888538778255923)
(46.11390663760447, 0.0024635770802526103)
(54.81121569846801, 0.002072374097700665)
(66.51375336568135, 0.0017075724505833246)
(82.40583777782798, 0.0013781547159170133)
(100.0, 0.0011356256127341893)


==> PlotSources/FreqErrorsRawData/freq_errors_large8.txt <==
(0.0001, 0.003816647231714925)
(0.00013093583715199412, 0.003989280685985793)
(0.0003149554476536741, 0.00510907108758547)
(0.0003875200228522629, 0.005435139103045151)
(0.00045743581535227795, 0.005692020697267619)
(0.0005288855247670035, 0.005906857459570485)
(0.0006031012034760822, 0.006088328882312568)
(0.0006782904584356633, 0.006236803602802054)
(0.0007523816919329437, 0.0063545337121936486)
(0.0008288181054304977, 0.006451482445514455)
(0.0009067315749877071, 0.006529113026247287)
(0.0009851372669107373, 0.006589353835050665)
(0.0010703227519892145, 0.006638036192726005)
(0.001162874283518062, 0.006674759481654286)
(0.0012634288085107167, 0.006699332192350975)
(0.0013726783512192251, 0.006711799718779044)
(0.0014913747757002705, 0.0067124643754349796)
(0.001631572223636763, 0.006700530368265009)
(0.00180979262624709, 0.006671791506419601)
(0.0020495373064394026, 0.006619124690094405)
(0.00259242889504728, 0.006481711629387451)
(0.0030601511029556697, 0.006370864878324385)
(0.003465531773027031, 0.006288839700870065)
(0.003870739077345816, 0.006221057067848422)
(0.004263977530420129, 0.006168164198310043)
(0.004697166101000765, 0.006123101154970133)
(0.00517436342546036, 0.006087367650725669)
(0.005700040467599707, 0.00606218727345005)
(0.006279122408063874, 0.0060484724134041755)
(0.006917034789413124, 0.006046783482213221)
(0.007672598476499592, 0.0060585008772960835)
(0.008569717057255587, 0.006086029718586585)
(0.009772259645331098, 0.006137258338782532)
(0.011777022852105246, 0.00623817649115967)
(0.014692088704729786, 0.0063826982440878715)
(0.01663836147476351, 0.006465767297057275)
(0.018583801898638633, 0.006535152888623588)
(0.02047177868158189, 0.006589468633332748)
(0.022551559937709617, 0.006635544448814255)
(0.02467153085432188, 0.006669349258624084)
(0.026990790720332586, 0.006693326583957949)
(0.029528073795273814, 0.0067066826899511425)
(0.03252790763307405, 0.006708723147695325)
(0.03608100611713395, 0.006696725267696752)
(0.04029977777567888, 0.006668531578310395)
(0.04595483018189601, 0.006616768546175465)
(0.07201595336442371, 0.0063605452449534165)
(0.07933224142513083, 0.0063089225972096045)
(0.0867899093219629, 0.006269123240875383)
(0.09429469142069787, 0.006241978366026811)
(0.10244841709812195, 0.006226257584481975)
(0.1105405855769349, 0.006223422340897889)
(0.11927193611970084, 0.006232669268982493)
(0.12958546102214108, 0.006257024671933801)
(0.14176720850841423, 0.006299745679363838)
(0.15834333943516002, 0.006372613422767663)
(0.20167512099175092, 0.0065704598146766645)
(0.21760498211871362, 0.006627546208150576)
(0.23317599675930117, 0.006670140477184196)
(0.24814032612445444, 0.006697688731835376)
(0.26224629104778696, 0.0067114661949810766)
(0.27715413388240456, 0.006713564518350566)
(0.29290943876155173, 0.006702798028521712)
(0.30956038112716777, 0.006678437556288611)
(0.32715787503729976, 0.006640333468238081)
(0.34815359614282787, 0.00658176596262569)
(0.3756534603310078, 0.006490704650390672)
(0.4496001145450139, 0.0062371393213954)
(0.47188581056210815, 0.006176180948330166)
(0.4918650030748394, 0.006132671230364632)
(0.5126900954314021, 0.006100258559842787)
(0.5307163058714583, 0.0060836741672545625)
(0.5493763188088221, 0.006078012535413067)
(0.5686924187722868, 0.0060843070176190475)
(0.5886876738158386, 0.006103171197706458)
(0.6093859630674424, 0.006134696202012383)
(0.6351867801256577, 0.006188464954808308)
(0.66207997902595, 0.006257523773198995)
(0.7045696992798117, 0.006381556547952263)
(0.7602220643737311, 0.00654223936188227)
(0.7924091372557407, 0.0066201330627373)
(0.8202702837652632, 0.006672767579125849)
(0.8432628764341017, 0.006703749412159352)
(0.8668999631533749, 0.006722675954961081)
(0.8911996094186547, 0.006727887003552023)
(0.9161803871105295, 0.006718215967912618)
(0.941861388688833, 0.006693192639562207)
(0.9682622417847451, 0.006653281721117932)
(0.9954031242019168, 0.006600149717785224)
(1.0375475375346985, 0.006502990855660261)
(1.0889765035797414, 0.00638574374023582)
(1.1195010680657447, 0.006331887298537043)
(1.1429546911811739, 0.006304518138073937)
(1.166899669287618, 0.006292128924988257)
(1.191346296305381, 0.006297249977147855)
(1.2163050818130943, 0.0063210166606129745)
(1.2417867555657718, 0.006362749145880388)
(1.267802272107522, 0.006419751062287521)
(1.3123782659818748, 0.006535362412166628)
(1.3491648953336617, 0.006628628690942916)
(1.3774299911681793, 0.006687385146447922)
(1.3966016032754385, 0.006717201558954669)
(1.4160400534166795, 0.006737390640391309)
(1.435749055548558, 0.006746554046088787)
(1.455732375320038, 0.006743835335936069)
(1.475993830791866, 0.006729064422563302)
(1.4965372931660594, 0.006702902089651084)
(1.5278898507055938, 0.006646141520607751)
(1.5925792411942223, 0.006512665928326653)
(1.6147453851420208, 0.006480494067812752)
(1.6372200461951572, 0.006463759606497406)
(1.6600075184159868, 0.0064669381490126444)
(1.6831121556333124, 0.006492285534136722)
(1.7065383722742384, 0.0065386905234855255)
(1.7302906442076005, 0.0066008252884055445)
(1.7665403502659558, 0.00670129994299968)
(1.791127753316762, 0.006753422553829488)
(1.8035494901186948, 0.006769852218352682)
(1.8160573735089383, 0.006778072506395922)
(1.8286520009268676, 0.006777350489903831)
(1.8413339739551893, 0.006767654333007391)
(1.866962384063095, 0.006725600752456909)
(1.9060753723179014, 0.006645968086596228)
(1.9192942879177157, 0.006629982370811319)
(1.9326048786591181, 0.006625089785102087)
(1.9460077803228217, 0.006632905616455599)
(1.959503633098773, 0.006652925237196892)
(1.9867767749770582, 0.006716672432892972)
(2.0144295151655216, 0.006778256827912996)
(2.0283998828275127, 0.006796613172396152)
(2.0424671370626712, 0.0068034682005490375)
(2.056631949793761, 0.006798706324194753)
(2.0708949976034314, 0.006783626045553945)
(2.099718528282653, 0.006731461505658406)
(2.1585747050764863, 0.006603521066840231)
(2.18861859639264, 0.00655323679777041)
(2.2190806503988756, 0.0065195206043900614)
(2.2499666872478996, 0.006502798291297173)
(2.281282608099593, 0.006501257255222515)
(2.313034396248499, 0.0065120123021692525)
(2.3614926233374356, 0.00654425216635443)
(2.5834859442029465, 0.006721426272672191)
(2.637610149518833, 0.006745444903633252)
(2.6928682605978413, 0.006759367852755554)
(2.749284032842423, 0.006763005707717958)
(2.8263478606430863, 0.00675229325990547)
(2.9055718266776847, 0.006724942162511548)
(2.987016480718048, 0.00668255656435724)
(3.070744069776866, 0.006626874801790979)
(3.17871159109747, 0.0065411943432933)
(3.3132951903486023, 0.006418921751362155)
(3.477527998655898, 0.006255465775950267)
(3.7782321942939756, 0.005940133808946087)
(4.133406842532739, 0.005571547523378473)
(4.398672831534545, 0.005310524851030374)
(4.648722977111133, 0.005078893446742513)
(4.879150025023301, 0.004878441847172151)
(5.1209988385840015, 0.004681289991047414)
(5.37483556977805, 0.004488309137226713)
(5.641254433508001, 0.004300145442276212)
(5.9208790986117235, 0.004117266079061969)
(6.214364147829647, 0.003939995877695178)
(6.5223966101394275, 0.003768546500884735)
(6.845697569045078, 0.0036030397353865313)
(7.185023850585481, 0.003443526137122824)
(7.541169795013814, 0.0032899999970114765)
(7.914969116295223, 0.00314241138371821)
(8.307296853775782, 0.0030006758559051883)
(8.719071420591364, 0.002864682309670591)
(9.151256753611733, 0.002734299328418249)
(9.60486456995261, 0.0026093803258409936)
(10.150869666476735, 0.002473103810434081)
(10.727913364665573, 0.0023435107237614722)
(11.337760107377697, 0.002220346144229274)
(11.98227464026993, 0.0021033514612077316)
(12.663427713682955, 0.001992267586985238)
(13.476117295085178, 0.0018740435451191225)
(14.340962135762586, 0.0017626151687731913)
(15.261309357583487, 0.0016576313382388737)
(16.24072088769102, 0.001558751613766889)
(17.402847325485407, 0.001455645295143337)
(18.648131270065367, 0.001359237668613545)
(19.98252316770757, 0.0012691170136268019)
(21.5608974236026, 0.0011767795920242107)
(23.263943887845095, 0.0010910848396685992)
(25.1015101358603, 0.0010115706187456928)
(27.272054677161584, 0.0009313682695396387)
(29.630287671479167, 0.0008574811243543916)
(32.415698006191946, 0.0007839986705609677)
(35.46295226286544, 0.0007167832154146617)
(39.06572584450914, 0.0006508021248226528)
(43.33296531292457, 0.000586811240046631)
(48.066325204989106, 0.0005290958545352826)
(53.68648030396006, 0.0004737624581212525)
(60.37962969943641, 0.000421286612096135)
(68.37816765482602, 0.00037203687743305304)
(77.97331042909971, 0.0003262769275408806)
(90.15244067051493, 0.00028221433650638323)
(100.0, 0.0002544310006712578)


==> PlotSources/FreqErrorsRawData/freq_errors_our14.txt <==
(0.0001, 4.6416262641888365e-5)
(0.03390510803641609, 4.642712132366137e-5)
(0.045011829312538804, 4.6449644653353196e-5)
(0.07005235040306927, 4.64107443435799e-5)
(0.08384201955071845, 4.6585740432406606e-5)
(0.09364524772920799, 4.6660247403445865e-5)
(0.10174281557183183, 4.662544885422425e-5)
(0.12518398557374474, 4.642957773773769e-5)
(0.1313890824108041, 4.653588698328444e-5)
(0.13790175234981267, 4.6745098040311086e-5)
(0.14982621004891944, 4.715242021446027e-5)
(0.15402591481325353, 4.7183985193382304e-5)
(0.15725276814916042, 4.712256911488025e-5)
(0.16054722428076612, 4.6958598376287417e-5)
(0.16391069949121428, 4.666292168182635e-5)
(0.1661920730427006, 4.6377668318602336e-5)
(0.16850519964812158, 4.601141591003349e-5)
(0.1708505212589646, 4.5555473099013334e-5)
(0.17322848597797144, 4.500172695884828e-5)
(0.17563954814475416, 4.434298321977255e-5)
(0.178084168422602, 4.357336994618206e-5)
(0.18056281388649698, 4.2688817880698465e-5)
(0.18307595811235441, 4.168763464827396e-5)
(0.18562408126750526, 4.057119476053188e-5)
(0.18820767020243823, 3.9344772496515264e-5)
(0.1908272185438185, 3.8018548301772706e-5)
(0.19482506168266003, 3.5879748532100134e-5)
(0.20167512099175092, 3.21643014357254e-5)
(0.2044821146074913, 3.075820151770831e-5)
(0.2059002284207876, 3.010335356979065e-5)
(0.20732817706385043, 2.9493196865120048e-5)
(0.20876602874268388, 2.8937849934313065e-5)
(0.21021385213631077, 2.844775312744022e-5)
(0.21167171640005317, 2.8033379480967653e-5)
(0.21313969116883552, 2.7704868833133064e-5)
(0.2146178465605109, 2.747159866919565e-5)
(0.21610625317920998, 2.7341719780185884e-5)
(0.21760498211871362, 2.7321698629158178e-5)
(0.21911410496584868, 2.7415916931381616e-5)
(0.22063369380390713, 2.7626378349652914e-5)
(0.22216382121608938, 2.795256032645752e-5)
(0.223704560288971, 2.8391427881360666e-5)
(0.22525598461599405, 2.8937600971177043e-5)
(0.22681816830098175, 2.958364470822431e-5)
(0.22839118596167848, 3.0320437997922007e-5)
(0.2299751127333137, 3.113757311124631e-5)
(0.2315700242721909, 3.2023745024765617e-5)
(0.23479310690396218, 3.395553538922547e-5)
(0.24473402180010762, 4.0170836774018894e-5)
(0.24643128856382676, 4.115112414134111e-5)
(0.24814032612445444, 4.208886751381235e-5)
(0.24986121611421425, 4.297525948339256e-5)
(0.25159404073146124, 4.380207068364063e-5)
(0.2533388827446084, 4.4561677679820235e-5)
(0.2550958254960799, 4.5247096019359234e-5)
(0.2568649529062919, 4.585201936600059e-5)
(0.2586463494776612, 4.6370865302572486e-5)
(0.26044010029864134, 4.679882814996275e-5)
(0.26224629104778696, 4.713193895924948e-5)
(0.2640650079978461, 4.736713279296156e-5)
(0.2658963380198814, 4.750232325412013e-5)
(0.26774036858741884, 4.7536484179233396e-5)
(0.26959718778062647, 4.74697382628887e-5)
(0.27146688429052135, 4.7303452155029914e-5)
(0.27334954742320594, 4.704033723502123e-5)
(0.2752452671041337, 4.66845546810578e-5)
(0.27715413388240456, 4.624182259036497e-5)
(0.27907623893508976, 4.571952156004232e-5)
(0.2810116740715872, 4.5126793265003335e-5)
(0.2849229050215849, 4.377590035713597e-5)
(0.29290943876155173, 4.08384465802205e-5)
(0.294940809191919, 4.016330260451235e-5)
(0.2969862674777095, 3.955344995723444e-5)
(0.2990459113202915, 3.902981297372637e-5)
(0.3011198390986066, 3.861197122796249e-5)
(0.30320814987386924, 3.831706101237871e-5)
(0.3053109433942978, 3.815864944107417e-5)
(0.30742832009987947, 3.8145711829542896e-5)
(0.30956038112716777, 3.828185422457086e-5)
(0.31170722831411307, 3.856490059413057e-5)
(0.313868964204927, 3.89869090187124e-5)
(0.3160456920549808, 3.953460793491658e-5)
(0.31823751583573684, 4.019017493161932e-5)
(0.32044454023971486, 4.0932236900140334e-5)
(0.3249046133227429, 4.2579119545760295e-5)
(0.329426763456268, 4.427356254527572e-5)
(0.331711386953162, 4.5076466579759495e-5)
(0.33401185465308236, 4.581929029959317e-5)
(0.33632827643792884, 4.648164639186521e-5)
(0.33866076295164815, 4.704561461201411e-5)
(0.3410094256055193, 4.74960503737446e-5)
(0.34337437658347497, 4.7820855591682734e-5)
(0.34575572884746025, 4.801122636226393e-5)
(0.34815359614282787, 4.8061886798932314e-5)
(0.3505680930037717, 4.7971313214864484e-5)
(0.35299933475879697, 4.774194758280318e-5)
(0.3554474375362294, 4.738039335533766e-5)
(0.35791251826976195, 4.6897579518635e-5)
(0.36039469470403984, 4.6308869514327874e-5)
(0.36289408540028506, 4.563407967217851e-5)
(0.36794498794046604, 4.4126850210798246e-5)
(0.37306619092779336, 4.261301005130125e-5)
(0.3756534603310078, 4.193848954044048e-5)
(0.37825867283152664, 4.136447501360135e-5)
(0.38088195286739285, 4.0921672096779066e-5)
(0.38352342573964543, 4.063504909642714e-5)
(0.38618321761830493, 4.0521459267154784e-5)
(0.38886145554839957, 4.0587780578023594e-5)
(0.3915582674560338, 4.082993623262612e-5)
(0.39427378215449843, 4.123300403367452e-5)
(0.3970081293504238, 4.177239260200092e-5)
(0.3997614396499748, 4.241584655430564e-5)
(0.4109669558420141, 4.525640526525593e-5)
(0.4138170726750026, 4.584049003943786e-5)
(0.41668695549123197, 4.6307985949063544e-5)
(0.4195767413707294, 4.663518142220181e-5)
(0.42248656834419274, 4.680529203536392e-5)
(0.425416575399583, 4.680914648207288e-5)
(0.42836690248876336, 4.6645724252898734e-5)
(0.4313376905341841, 4.6322543940792325e-5)
(0.43432908143561333, 4.5855868336738736e-5)
(0.4373412180769154, 4.5270654342663195e-5)
(0.443428305076071, 4.388485952875139e-5)
(0.44650354618379334, 4.317105409846198e-5)
(0.4496001145450139, 4.2508050516595566e-5)
(0.452718158067401, 4.194478792909741e-5)
(0.45585782568438454, 4.152547144976851e-5)
(0.45901926736226994, 4.1284846812365373e-5)
(0.46220263410740114, 4.1243849370172216e-5)
(0.4654080779733735, 4.140654379409345e-5)
(0.46863575206829683, 4.175911135942066e-5)
(0.47188581056210815, 4.227116609628264e-5)
(0.4751584086939359, 4.28990880425408e-5)
(0.4851130095027492, 4.494226575810465e-5)
(0.4884773402223631, 4.549813843096121e-5)
(0.4918650030748394, 4.591655404755688e-5)
(0.4952761598719822, 4.6167568427149026e-5)
(0.49871097354778465, 4.6234160899526434e-5)
(0.5021696081662115, 4.611351886378281e-5)
(0.5056522289290349, 4.58177328107899e-5)
(0.5091590021837266, 4.537380757576017e-5)
(0.5126900954314021, 4.482278893538075e-5)
(0.5198259177264493, 4.3620028446398705e-5)
(0.5234309876165585, 4.309432234740153e-5)
(0.5270610592014069, 4.2701356891691333e-5)
(0.5307163058714583, 4.2490201320829454e-5)
(0.5343969022196651, 4.2490766949353216e-5)
(0.5381030240498074, 4.270853371141285e-5)
(0.5418348483848908, 4.3122971961240305e-5)
(0.5455925534756019, 4.369019160566901e-5)
(0.5570227543827885, 4.566147135050669e-5)
(0.5608857898557288, 4.618121961059661e-5)
(0.5647756160530119, 4.653937970089969e-5)
(0.5686924187722868, 4.670466874726753e-5)
(0.5726363850997376, 4.666719548771385e-5)
(0.5766077034190185, 4.643994553329999e-5)
(0.5806065634202522, 4.605848549430913e-5)
(0.5927703102046397, 4.4613654477014136e-5)
(0.5968812602827271, 4.4281284317849434e-5)
(0.6010207204097384, 4.4132823422686125e-5)
(0.6051888883070942, 4.42007164585289e-5)
(0.6093859630674424, 4.448384883424584e-5)
(0.6136121451641683, 4.494693119364988e-5)
(0.626467361119072, 4.671098576342686e-5)
(0.630812005246445, 4.715669595099925e-5)
(0.6351867801256577, 4.7424301017087286e-5)
(0.6395918947179459, 4.7485302290961275e-5)
(0.6440275594337228, 4.734226799494413e-5)
(0.6484939861426289, 4.7029297015188824e-5)
(0.66207997902595, 4.577726656217619e-5)
(0.6666716019440027, 4.553559753031136e-5)
(0.6712950684484642, 4.549032831416514e-5)
(0.6759505993793321, 4.5656773921529664e-5)
(0.6806384171081628, 4.600726881038489e-5)
(0.694897837994932, 4.741750043812708e-5)
(0.6997170576356422, 4.771693411643201e-5)
(0.7045696992798117, 4.7825226404965255e-5)
(0.7094559947139951, 4.772872991474738e-5)
(0.7143761773322208, 4.74539896334832e-5)
(0.7293424065782003, 4.62958710891512e-5)
(0.7344005044141733, 4.609379574554289e-5)
(0.7394936809093433, 4.6084974003347934e-5)
(0.7446221793394181, 4.626639528900775e-5)
(0.7497862446672585, 4.6587120667226075e-5)
(0.7602220643737311, 4.7293661541979186e-5)
(0.7654943172195628, 4.749754713231696e-5)
(0.7708031339213691, 4.7521197793244004e-5)
(0.7761487680549176, 4.735677711613425e-5)
(0.7815314749545621, 4.7043194023763015e-5)
(0.7924091372557407, 4.629656581623972e-5)
(0.7979046122290977, 4.6050320492060944e-5)
(0.8034381991370134, 4.59759188471704e-5)
(0.8090101622914104, 4.607911919477549e-5)
(0.825958979924714, 4.6814375470958635e-5)
(0.8316871280363264, 4.69086485154287e-5)
(0.8374550017052436, 4.683541997234023e-5)
(0.8432628764341017, 4.660968345320981e-5)
(0.8549997406486927, 4.5981325349998765e-5)
(0.8609292907460501, 4.5762722730873764e-5)
(0.8668999631533749, 4.5698546579898816e-5)
(0.87291204305999, 4.5795000260655014e-5)
(0.8911996094186547, 4.63965371797516e-5)
(0.897380210978585, 4.6429720853917585e-5)
(0.9036036759276358, 4.632058055563449e-5)
(0.9225342340713093, 4.573238712908047e-5)
(0.9289321459037769, 4.5713991633345134e-5)
(0.9353744282043576, 4.5838082951457556e-5)
(0.9483933372070393, 4.6278386433765554e-5)
(0.9549705857576675, 4.642625244941005e-5)
(0.9615934485031656, 4.645267369817473e-5)
(0.9682622417847451, 4.636856772445307e-5)
(0.9817388963055742, 4.6140838681948985e-5)
(0.9885474012575777, 4.615120047049553e-5)
(0.9954031242019168, 4.628532785999355e-5)
(1.0092575361937512, 4.6721556954010935e-5)
(1.0162568869975959, 4.6867389634677675e-5)
(1.0233047793380834, 4.6903319140391585e-5)
(1.044743083696542, 4.676470324260295e-5)
(1.0519885320389546, 4.684914594015478e-5)
(1.0740277629570854, 4.733305696110159e-5)
(1.0814763048964957, 4.736432502559324e-5)
(1.104133306650977, 4.7214456108938764e-5)
(1.11179063500406, 4.7268409952405236e-5)
(1.1272649741250664, 4.7469463568901706e-5)
(1.1350827240252004, 4.7491247558761424e-5)
(1.1508812515977027, 4.731577984886179e-5)
(1.1588627838871515, 4.7223709485419055e-5)
(1.166899669287618, 4.719286967635164e-5)
(1.1831410376120421, 4.7229738454164704e-5)
(1.191346296305381, 4.7190103985166175e-5)
(1.2247403380750543, 4.6780027432767486e-5)
(1.2417867555657718, 4.673693853514198e-5)
(1.25907043179635, 4.6556745063669716e-5)
(1.267802272107522, 4.6463672577031895e-5)
(1.2765946690271999, 4.642324510059134e-5)
(1.3306444626050975, 4.64837462218008e-5)
(1.3869826725900913, 4.7085148444454314e-5)
(1.4062872426726953, 4.736398612574736e-5)
(1.4457061883374518, 4.779056568467224e-5)
(1.4658280953973988, 4.789788048634329e-5)
(1.4862300670700557, 4.7907214549250105e-5)
(1.5069160014048002, 4.7812063015750416e-5)
(1.538485993584104, 4.747892621435609e-5)
(1.5816105373805918, 4.696164048367728e-5)
(1.6036240145967358, 4.684324818135982e-5)
(1.6147453851420208, 4.685258048264376e-5)
(1.6259438840426308, 4.691847464499973e-5)
(1.6372200461951572, 4.704154391869221e-5)
(1.6600075184159868, 4.744388664559987e-5)
(1.7065383722742384, 4.849923661624314e-5)
(1.7183734691641925, 4.869141635368784e-5)
(1.7302906442076005, 4.880996745853194e-5)
(1.7422904666286383, 4.8840223708753e-5)
(1.7543735095991362, 4.877732164197548e-5)
(1.7665403502659558, 4.8629731778326206e-5)
(1.8035494901186948, 4.8004276831746684e-5)
(1.8160573735089383, 4.791038468474751e-5)
(1.8286520009268676, 4.7968133154188934e-5)
(1.8413339739551893, 4.820884431364784e-5)
(1.8541038983486748, 4.862438045086475e-5)
(1.879910045284354, 4.970902772399959e-5)
(1.8929475004578278, 5.0153566010974295e-5)
(1.9060753723179014, 5.038116409843582e-5)
(1.9192942879177157, 5.033817498990767e-5)
(1.9326048786591181, 5.006456604346925e-5)
(1.9460077803228217, 4.970250665472666e-5)
(1.959503633098773, 4.945469972293082e-5)
(1.9730930816167311, 4.949066735074758e-5)
(1.9867767749770582, 4.984482652026005e-5)
(2.000555366781723, 5.038172605713675e-5)
(2.0144295151655216, 5.086480931547579e-5)
(2.0283998828275127, 5.108088505617955e-5)
(2.0424671370626712, 5.093668694242161e-5)
(2.056631949793761, 5.0481441532215405e-5)
(2.0852569617665315, 4.926008211843375e-5)
(2.099718528282653, 4.880890835797549e-5)
(2.1142803879088974, 4.857719866208989e-5)
(2.128943236192868, 4.855903649329784e-5)
(2.1437077735058945, 4.86982192617631e-5)
(2.18861859639264, 4.931957186219368e-5)
(2.2037969911854525, 4.9410243792158325e-5)
(2.2190806503988756, 4.9401261110289786e-5)
(2.2344703040572886, 4.9294440280326356e-5)
(2.2499666872478996, 4.9102975161990544e-5)
(2.281282608099593, 4.854895657787515e-5)
(2.3290756330786535, 4.762421413241431e-5)
(2.3614926233374356, 4.71485731556833e-5)
(2.377869925164446, 4.698245862746079e-5)
(2.3943608060102863, 4.68682427376077e-5)
(2.410966053562309, 4.680503059755801e-5)
(2.4445228268858417, 4.6816506788084236e-5)
(2.4785466565722056, 4.697229012727509e-5)
(2.530472376712597, 4.735480317094489e-5)
(2.6014028026576024, 4.788235133884717e-5)
(2.637610149518833, 4.8075024695429685e-5)
(2.6743214444673766, 4.81948815213143e-5)
(2.711543701650822, 4.823507472211274e-5)
(2.749284032842423, 4.819608155103041e-5)
(2.787549648799888, 4.808371465998972e-5)
(2.845949002532939, 4.779883160707155e-5)
(2.9055718266776847, 4.74104396059602e-5)
(3.1568185856822053, 4.563881255158297e-5)
(3.222954148625701, 4.530131300179209e-5)
(3.2904752560872415, 4.5044441593609435e-5)
(3.359410935318217, 4.4874572063095764e-5)
(3.4297908216929014, 4.47919806544026e-5)
(3.5016451714486623, 4.479204717229059e-5)
(3.5997980640883323, 4.490607910572197e-5)
(3.700702232160502, 4.512633941023686e-5)
(3.8308191152588162, 4.550664964333207e-5)
(4.308411322837053, 4.699829471716303e-5)
(4.4598952891938275, 4.734095445953882e-5)
(4.6167054396922005, 4.759642185489663e-5)
(4.77902904324381, 4.7753179691693e-5)
(4.947059953144976, 4.780553572196492e-5)
(5.1209988385840015, 4.775226984018459e-5)
(5.301053424288301, 4.7595473743132296e-5)
(5.487438738597512, 4.733959893690684e-5)
(5.68037737025889, 4.6990699352145384e-5)
(5.9208790986117235, 4.64592224403758e-5)
(6.214364147829647, 4.5700427746780006e-5)
(6.567630398661179, 4.467668018870081e-5)
(7.037585948832045, 4.3207867596629666e-5)
(8.719071420591364, 3.786247411783715e-5)
(9.278627542616688, 3.621144784962435e-5)
(9.806087132506859, 3.4740637352555975e-5)
(10.363531072742942, 3.3278920108789224e-5)
(10.95266387544853, 3.1835767302966115e-5)
(11.495563509610474, 3.059427870732989e-5)
(12.06537349326592, 2.9376979612754184e-5)
(12.663427713682955, 2.8187165168490247e-5)
(13.291126176009149, 2.702742472029756e-5)
(13.949938280590429, 2.5899737981907125e-5)
(14.641406262739565, 2.4805560910280426e-5)
(15.367148803006481, 2.3745901880820612e-5)
(16.128864816401688, 2.272138888323402e-5)
(16.928337429443356, 2.173232851330531e-5)
(17.767438154337853, 2.0778757544575687e-5)
(18.77745882811124, 1.9732168426801325e-5)
(19.844895869544846, 1.873110662423856e-5)
(20.973013211111425, 1.777474532964033e-5)
(22.165260329156023, 1.686206015364981e-5)
(23.42528279145743, 1.5991875286520418e-5)
(24.756933404384046, 1.5162902113788613e-5)
(26.164283993729082, 1.4373771372021712e-5)
(27.843406067729408, 1.3531849929601548e-5)
(29.630287671479167, 1.2736478614011182e-5)
(31.531844392851127, 1.1985564611744485e-5)
(33.555435635274165, 1.1277020887355627e-5)
(35.95653957352455, 1.0536937656508936e-5)
(38.52945770560471, 9.843851867713548e-6)
(41.28648442524375, 9.195077389860951e-6)
(44.54761033943891, 8.529515782093596e-6)
(48.066325204989106, 7.911135798790462e-6)
(51.8629753898685, 7.336797060345048e-6)
(56.347601913087175, 6.756984166735367e-6)
(61.22001712180973, 6.2224127265878634e-6)
(66.97503611700225, 5.690407639460157e-6)
(73.27105861386204, 5.2034853724782984e-6)
(80.71485608217124, 4.725259460986916e-6)
(89.53152624804056, 4.261247179044396e-6)
(99.31126166096415, 3.8425786320843194e-6)
(100.0, 3.816170144940399e-6)


==> PlotSources/FreqErrorsRawData/freq_errors_our20.txt <==
(0.0001, 2.7880347399619335e-6)
(0.00018498374469454404, 2.806894774636997e-6)
(0.0002686671740769916, 2.8365358147275377e-6)
(0.0003542212712302975, 2.8781036572948374e-6)
(0.00044189863629986754, 2.9321144780945078e-6)
(0.0005325534243765329, 2.9992592968588088e-6)
(0.0006286359298425209, 3.0815755869731303e-6)
(0.000736942692664033, 3.185923179308392e-6)
(0.0008639094688828295, 3.320327799312433e-6)
(0.0010197747444901165, 3.49729602051567e-6)
(0.0013169211721850934, 3.848934410181653e-6)
(0.0015545181529441291, 4.124820737668542e-6)
(0.0017362801887655201, 4.3247830848753684e-6)
(0.0018995000952127885, 4.493219062310343e-6)
(0.0020495373064394026, 4.637506391081409e-6)
(0.0021961946811661823, 4.7681827428924795e-6)
(0.002353346319888145, 4.896585372064766e-6)
(0.0025043749417468075, 5.008692615605487e-6)
(0.002665095993668894, 5.116129736278277e-6)
(0.0028165979731784732, 5.206645374990115e-6)
(0.002976712344080275, 5.291561824405626e-6)
(0.003145928692620849, 5.370086958608829e-6)
(0.0033247644364215487, 5.441533289210963e-6)
(0.003513766406601046, 5.505342258988866e-6)
(0.003713512519836342, 5.561104790462207e-6)
(0.0039246135454749365, 5.608576939679446e-6)
(0.0041477149731015735, 5.647689440105867e-6)
(0.0043834989862700235, 5.678550632442134e-6)
(0.004664814917214977, 5.703764002235509e-6)
(0.004964184611432441, 5.719541833935893e-6)
(0.005319403460332807, 5.7270784053199905e-6)
(0.005739571094221832, 5.7249318998124475e-6)
(0.006322669053888358, 5.709857740797277e-6)
(0.007411992436644966, 5.667465302538632e-6)
(0.008688993748153925, 5.621544745636219e-6)
(0.009704954346563575, 5.596831528936031e-6)
(0.010690905907270783, 5.583796072410712e-6)
(0.011777022852105246, 5.58032665511058e-6)
(0.013063454260930522, 5.587552071724704e-6)
(0.014793980520443574, 5.609564406900971e-6)
(0.02163553225807951, 5.709192645434884e-6)
(0.02383354226769259, 5.723938448977415e-6)
(0.026254853832577314, 5.728603515043258e-6)
(0.02912273216044407, 5.7223649238386875e-6)
(0.040579262715699976, 5.683364082067744e-6)
(0.044393937044769474, 5.689238815936413e-6)
(0.05062350093725288, 5.712716014640023e-6)
(0.05615322287531777, 5.729344627295618e-6)
(0.06058863879492339, 5.73064069445073e-6)
(0.06537439817430821, 5.719613980021821e-6)
(0.07716915093037631, 5.685025779137231e-6)
(0.08155596444508602, 5.68765495345293e-6)
(0.0867899093219629, 5.703561626943913e-6)
(0.09560712200467125, 5.733350339296631e-6)
(0.09965503582908601, 5.735369013899061e-6)
(0.10387433444143619, 5.726129408616936e-6)
(0.10977925018387183, 5.699244545223434e-6)
(0.11682445586559898, 5.668546814323272e-6)
(0.12093200981435695, 5.663169458896484e-6)
(0.12432179547076526, 5.668745986997531e-6)
(0.12869295627026525, 5.688112273222225e-6)
(0.13885812146923623, 5.741907106303532e-6)
(0.14176720850841423, 5.742090683860329e-6)
(0.14374038024743468, 5.733821186942424e-6)
(0.1457410153664048, 5.716707037339941e-6)
(0.14776949611144297, 5.688758232062915e-6)
(0.14982621004891944, 5.647830824474419e-6)
(0.15191155013950552, 5.591607397653594e-6)
(0.15402591481325353, 5.517564498729396e-6)
(0.156169708045722, 5.42292578403797e-6)
(0.15725276814916042, 5.36693171721411e-6)
(0.15834333943516002, 5.304602356337379e-6)
(0.15944147399488662, 5.23549220011122e-6)
(0.16054722428076612, 5.159129068697329e-6)
(0.16166064310898964, 5.075014125713744e-6)
(0.16278178366203647, 4.982624137757784e-6)
(0.16391069949121428, 4.8814176088701196e-6)
(0.16504744451921705, 4.77084754800302e-6)
(0.1661920730427006, 4.650385503116103e-6)
(0.1673446397348761, 4.519564856364691e-6)
(0.16850519964812158, 4.378057493493975e-6)
(0.16967380821661154, 4.225809133259357e-6)
(0.1708505212589646, 4.063278992517405e-6)
(0.17322848597797144, 3.714624717513559e-6)
(0.17442985123817192, 3.5374034677046088e-6)
(0.17563954814475416, 3.3699270775519135e-6)
(0.1768576344789224, 3.2250205653759285e-6)
(0.178084168422602, 3.1133203118101773e-6)
(0.17931920856121875, 3.036901947498617e-6)
(0.18056281388649698, 2.9902130573307084e-6)
(0.18181504379927743, 2.9661101391224936e-6)
(0.18307595811235441, 2.9595315610080077e-6)
(0.1843456170533329, 2.968158628209794e-6)
(0.18562408126750526, 2.9921990239097145e-6)
(0.18691141182074794, 3.034348263076362e-6)
(0.18820767020243823, 3.1000489634783473e-6)
(0.18951291832839154, 3.197480278146281e-6)
(0.1908272185438185, 3.3356449009499366e-6)
(0.19215063362630316, 3.5188018784603996e-6)
(0.1934832267888013, 3.7403315556805086e-6)
(0.1961762024006579, 4.231446839964249e-6)
(0.1975367134800665, 4.468885844041121e-6)
(0.19890665990573292, 4.687559571350025e-6)
(0.20028610711318381, 4.883091432821828e-6)
(0.20167512099175092, 5.054043313115817e-6)
(0.2030737678877183, 5.2008225804361826e-6)
(0.2044821146074913, 5.324912590001637e-6)
(0.2059002284207876, 5.428357014151229e-6)
(0.20732817706385043, 5.51342584589059e-6)
(0.20876602874268388, 5.582407690592193e-6)
(0.21021385213631077, 5.6374881530886745e-6)
(0.21167171640005317, 5.6806855266401484e-6)
(0.21313969116883552, 5.7138234349664954e-6)
(0.2146178465605109, 5.73852629490302e-6)
(0.21610625317920998, 5.7562280043245555e-6)
(0.21911410496584868, 5.775507327735853e-6)
(0.22216382121608938, 5.77996640449224e-6)
(0.22681816830098175, 5.772384133603592e-6)
(0.23479310690396218, 5.756633138328255e-6)
(0.23971203837844543, 5.759471963446776e-6)
(0.24473402180010762, 5.775883502968502e-6)
(0.24986121611421425, 5.8045379040582635e-6)
(0.2640650079978461, 5.894940108301885e-6)
(0.26959718778062647, 5.911856002100773e-6)
(0.27334954742320594, 5.913490459741092e-6)
(0.27907623893508976, 5.901940015327249e-6)
(0.294940809191919, 5.8500600935933424e-6)
(0.2990459113202915, 5.851945519153383e-6)
(0.30320814987386924, 5.864059761840935e-6)
(0.3160456920549808, 5.917885233427079e-6)
(0.31823751583573684, 5.916382216479941e-6)
(0.32044454023971486, 5.907045236537197e-6)
(0.32266687068549305, 5.887682985298407e-6)
(0.3249046133227429, 5.856023433358454e-6)
(0.32715787503729976, 5.809765995065503e-6)
(0.329426763456268, 5.746636801740433e-6)
(0.331711386953162, 5.664446551097883e-6)
(0.33401185465308236, 5.561150870856523e-6)
(0.33632827643792884, 5.434913751042876e-6)
(0.33866076295164815, 5.284175458971829e-6)
(0.3410094256055193, 5.10772770083347e-6)
(0.34337437658347497, 4.90480116336606e-6)
(0.34575572884746025, 4.675175131170215e-6)
(0.34815359614282787, 4.4193287087012685e-6)
(0.3505680930037717, 4.138677369670919e-6)
(0.35299933475879697, 3.83601036669638e-6)
(0.35791251826976195, 3.1913465067324275e-6)
(0.36039469470403984, 2.8976416181832865e-6)
(0.36289408540028506, 2.7497947701372666e-6)
(0.3654108097419593, 2.71799540125345e-6)
(0.36794498794046604, 2.712234980122397e-6)
(0.37049674104089303, 2.7148183203605406e-6)
(0.37306619092779336, 2.7231724785729423e-6)
(0.3756534603310078, 2.739442682681616e-6)
(0.37825867283152664, 2.7731972584076634e-6)
(0.38088195286739285, 2.859947020760625e-6)
(0.38352342573964543, 3.0808763137131204e-6)
(0.38618321761830493, 3.425032124905806e-6)
(0.3915582674560338, 4.192299763978227e-6)
(0.39427378215449843, 4.556436049156023e-6)
(0.3970081293504238, 4.889172243415935e-6)
(0.3997614396499748, 5.181172438231862e-6)
(0.4025338445650895, 5.424654864509192e-6)
(0.4053254765197608, 5.612950223192993e-6)
(0.4081364688563617, 5.740348130682383e-6)
(0.4109669558420141, 5.802067699983143e-6)
(0.4138170726750026, 5.7942872185518595e-6)
(0.41668695549123197, 5.71420284942924e-6)
(0.4195767413707294, 5.560100763755255e-6)
(0.42248656834419274, 5.33143436885271e-6)
(0.425416575399583, 5.028903556136002e-6)
(0.42836690248876336, 4.654540764242841e-6)
(0.4313376905341841, 4.211832650972944e-6)
(0.43432908143561333, 3.706037375110241e-6)
(0.4373412180769154, 3.146600868305947e-6)
(0.4403742443328753, 2.7658090661397366e-6)
(0.443428305076071, 2.762635292700386e-6)
(0.4496001145450139, 2.7783995526570778e-6)
(0.452718158067401, 2.7916220030479437e-6)
(0.45585782568438454, 2.812752766825605e-6)
(0.45901926736226994, 2.8558318108439635e-6)
(0.46220263410740114, 2.9873133503321548e-6)
(0.4654080779733735, 3.3774214443686604e-6)
(0.46863575206829683, 3.913604769225614e-6)
(0.47188581056210815, 4.434118801887945e-6)
(0.4751584086939359, 4.894058490604201e-6)
(0.478453702779515, 5.274632692935053e-6)
(0.4817718502186532, 5.563771946594828e-6)
(0.4851130095027492, 5.752694929019653e-6)
(0.4884773402223631, 5.835213390244323e-6)
(0.4918650030748394, 5.80769138944517e-6)
(0.4952761598719822, 5.669215775529806e-6)
(0.49871097354778465, 5.4218795485779616e-6)
(0.5021696081662115, 5.0712095624061265e-6)
(0.5056522289290349, 4.626925207300409e-6)
(0.5091590021837266, 4.1047070019580275e-6)
(0.5126900954314021, 3.5327979804054837e-6)
(0.5162456773348223, 3.0232696212932273e-6)
(0.5198259177264493, 2.9116360273913577e-6)
(0.5234309876165585, 2.9160318723972446e-6)
(0.5270610592014069, 2.9426603795259767e-6)
(0.5307163058714583, 2.9991984637443667e-6)
(0.5343969022196651, 3.137128307225171e-6)
(0.5381030240498074, 3.471418695806203e-6)
(0.5418348483848908, 3.9762411113212625e-6)
(0.5455925534756019, 4.503525400956522e-6)
(0.5493763188088221, 4.975226309107203e-6)
(0.5531863251162007, 5.354261719686449e-6)
(0.5570227543827885, 5.618960395205443e-6)
(0.5608857898557288, 5.7560222914136885e-6)
(0.5647756160530119, 5.7586456140569425e-6)
(0.5686924187722868, 5.626256367482162e-6)
(0.5726363850997376, 5.3649800550431255e-6)
(0.5766077034190185, 4.9888377190451245e-6)
(0.5806065634202522, 4.52235071416831e-6)
(0.5846331561090907, 4.00713856653267e-6)
(0.5886876738158386, 3.524093159347059e-6)
(0.5927703102046397, 3.2415894890064865e-6)
(0.5968812602827271, 3.1988523936251696e-6)
(0.6010207204097384, 3.269800623069954e-6)
(0.6051888883070942, 3.4586476895651094e-6)
(0.6093859630674424, 3.8083724933663814e-6)
(0.6136121451641683, 4.272768625313482e-6)
(0.6178676364609696, 4.7534279480101655e-6)
(0.6221526402214987, 5.1762968334281656e-6)
(0.626467361119072, 5.495054807943144e-6)
(0.630812005246445, 5.681648791664061e-6)
(0.6351867801256577, 5.721545451605635e-6)
(0.6395918947179459, 5.612256199621325e-6)
(0.6440275594337228, 5.363672335175318e-6)
(0.6484939861426289, 4.999896287935028e-6)
(0.6575199803753178, 4.121631322076977e-6)
(0.66207997902595, 3.7786926148110904e-6)
(0.6666716019440027, 3.63992150902452e-6)
(0.6712950684484642, 3.7103119825514e-6)
(0.6759505993793321, 3.9527769330333915e-6)
(0.6806384171081628, 4.328874401224644e-6)
(0.6853587455486917, 4.7637467555441095e-6)
(0.6901118101675296, 5.174686561086623e-6)
(0.694897837994932, 5.497416435411913e-6)
(0.6997170576356422, 5.689937272820674e-6)
(0.7045696992798117, 5.730590926484904e-6)
(0.7094559947139951, 5.616960635365839e-6)
(0.7143761773322208, 5.366444802284202e-6)
(0.7193304821471395, 5.0183771185766155e-6)
(0.7243191458012496, 4.637162977483341e-6)
(0.7293424065782003, 4.312960004843633e-6)
(0.7344005044141733, 4.1447512046350385e-6)
(0.7394936809093433, 4.186804124135817e-6)
(0.7446221793394181, 4.4170919862971205e-6)
(0.7497862446672585, 4.766889467865547e-6)
(0.7549861235545795, 5.14858561101098e-6)
(0.7602220643737311, 5.480237970390173e-6)
(0.7654943172195628, 5.701164721339632e-6)
(0.7708031339213691, 5.776634350778703e-6)
(0.7761487680549176, 5.6986869064642815e-6)
(0.7815314749545621, 5.4868026214797745e-6)
(0.7869515117254372, 5.188796761037289e-6)
(0.7924091372557407, 4.879763830633084e-6)
(0.7979046122290977, 4.6523976017311485e-6)
(0.8034381991370134, 4.5875473115626365e-6)
(0.8090101622914104, 4.710115406741188e-6)
(0.8146207678372538, 4.974128284173728e-6)
(0.8202702837652632, 5.293002208787818e-6)
(0.825958979924714, 5.577687688117705e-6)
(0.8316871280363264, 5.76026580572172e-6)
(0.8374550017052436, 5.803838552915207e-6)
(0.8432628764341017, 5.705705328748392e-6)
(0.8491110296361881, 5.4978466305365e-6)
(0.8549997406486927, 5.244182396721981e-6)
(0.8609292907460501, 5.029695545351187e-6)
(0.8668999631533749, 4.93471295191004e-6)
(0.87291204305999, 4.997914539287688e-6)
(0.8789658176330487, 5.193216323771499e-6)
(0.8850615760312508, 5.444564201008657e-6)
(0.8911996094186547, 5.664826694844886e-6)
(0.897380210978585, 5.7875994151685e-6)
(0.9036036759276358, 5.782546632736842e-6)
(0.9098703015297723, 5.6599645663851235e-6)
(0.9161803871105295, 5.468288884051926e-6)
(0.9225342340713093, 5.282371053881208e-6)
(0.9289321459037769, 5.178480679941486e-6)
(0.9353744282043576, 5.200734584254186e-6)
(0.941861388688833, 5.337532546615248e-6)
(0.9483933372070393, 5.526964575413473e-6)
(0.9549705857576675, 5.689795680309574e-6)
(0.9615934485031656, 5.76520438672253e-6)
(0.9682622417847451, 5.731200068253087e-6)
(0.9749772841374904, 5.609532476488359e-6)
(0.9817388963055742, 5.457500766213224e-6)
(0.9885474012575777, 5.345865946347577e-6)
(0.9954031242019168, 5.326850672895003e-6)
(1.0023063926023765, 5.407379841934431e-6)
(1.0092575361937512, 5.544858773290864e-6)
(1.0162568869975959, 5.671018236166625e-6)
(1.0233047793380834, 5.728252715185027e-6)
(1.0304015498579748, 5.695701061134602e-6)
(1.0375475375346985, 5.596287568656575e-6)
(1.044743083696542, 5.485197779923767e-6)
(1.0519885320389546, 5.422699650472484e-6)
(1.059284228640965, 5.441931923491263e-6)
(1.066630521981711, 5.529951755139023e-6)
(1.0740277629570854, 5.635668288348834e-6)
(1.0814763048964957, 5.701039741537477e-6)
(1.0889765035797414, 5.694243115513719e-6)
(1.0965287172540077, 5.625635785134529e-6)
(1.104133306650977, 5.540805819442582e-6)
(1.11179063500406, 5.494012954033994e-6)
(1.1195010680657447, 5.514846409908495e-6)
(1.1350827240252004, 5.669047451216524e-6)
(1.1429546911811739, 5.705604799352625e-6)
(1.1508812515977027, 5.680541961271042e-6)
(1.1588627838871515, 5.616889655294996e-6)
(1.166899669287618, 5.5632792918810745e-6)
(1.1749922916811417, 5.560257400434604e-6)
(1.1831410376120421, 5.610744584608674e-6)
(1.191346296305381, 5.678349976200723e-6)
(1.1996084596855527, 5.715900378766967e-6)
(1.2079279223950061, 5.700900612035221e-6)
(1.2163050818130943, 5.651421958523333e-6)
(1.2247403380750543, 5.611757761758331e-6)
(1.233234094091121, 5.6170017578179154e-6)
(1.2503987310171043, 5.714472152670191e-6)
(1.25907043179635, 5.729922165837507e-6)
(1.267802272107522, 5.703206850816038e-6)
(1.2765946690271999, 5.663973585095378e-6)
(1.2854480425244514, 5.651476548609023e-6)
(1.2943628154808922, 5.678177003571137e-6)
(1.3033394137108838, 5.718932403763338e-6)
(1.3123782659818748, 5.73710092317912e-6)
(1.3214798040348787, 5.7201300087521476e-6)
(1.3306444626050975, 5.690043167301389e-6)
(1.339872679442686, 5.679839707950108e-6)
(1.3491648953336617, 5.699236985163808e-6)
(1.3585215541209583, 5.726178439122249e-6)
(1.3679431027256261, 5.732889743364589e-6)
(1.3869826725900913, 5.697101632865432e-6)
(1.3966016032754385, 5.697890728207676e-6)
(1.4160400534166795, 5.726152435361049e-6)
(1.42586050135065, 5.720328446354825e-6)
(1.435749055548558, 5.70723121663211e-6)
(1.4457061883374518, 5.704077512602076e-6)
(1.4658280953973988, 5.721784559070842e-6)
(1.5069160014048002, 5.71916462870201e-6)
(1.517366687525547, 5.723813455178002e-6)
(1.5491556222861176, 5.722107212214956e-6)
(1.5707173792354208, 5.726473943912955e-6)
(1.6259438840426308, 5.723798956638365e-6)
(1.6947847882340277, 5.722051521792505e-6)
(1.791127753316762, 5.723033979730233e-6)
(1.8413339739551893, 5.7230339791137106e-6)
(1.8929475004578278, 5.7260850673194266e-6)
(1.9460077803228217, 5.724069219896445e-6)
(1.9730930816167311, 5.727544603749657e-6)
(2.0424671370626712, 5.718325488957968e-6)
(2.0708949976034314, 5.728140069675829e-6)
(2.099718528282653, 5.725586477434336e-6)
(2.1585747050764863, 5.703659250239914e-6)
(2.18861859639264, 5.70790821318529e-6)
(2.2499666872478996, 5.726715503294301e-6)
(2.281282608099593, 5.7225597949732465e-6)
(2.313034396248499, 5.704228988894259e-6)
(2.3452281182670074, 5.6737243325433345e-6)
(2.4785466565722056, 5.523658798729235e-6)
(2.513044043295466, 5.499094357415231e-6)
(2.548021578208626, 5.483694702985901e-6)
(2.5834859442029465, 5.477482106403189e-6)
(2.619443917184796, 5.479725009199362e-6)
(2.6743214444673766, 5.496220498203537e-6)
(2.749284032842423, 5.534935316695105e-6)
(2.9664437530220242, 5.660465077606941e-6)
(3.049594678074643, 5.69350398227721e-6)
(3.135076365788803, 5.71498190511692e-6)
(3.222954148625701, 5.724184965161157e-6)
(3.3132951903486023, 5.7212723424764344e-6)
(3.4061685373551702, 5.70690132883679e-6)
(3.5016451714486623, 5.681979521111113e-6)
(3.62476319793175, 5.637520753519144e-6)
(3.7522100606340776, 5.580104343468475e-6)
(3.9110750348962102, 5.4966798901463545e-6)
(4.104938484899884, 5.3828847310915434e-6)
(4.368377485335013, 5.2163841763525325e-6)
(5.337817016548852, 4.592946170159992e-6)
(5.68037737025889, 4.3882569394909265e-6)
(6.003288221500279, 4.206204899543248e-6)
(6.3445554971573035, 4.0256056298104784e-6)
(6.659041260392302, 3.869713064341107e-6)
(6.989115396259839, 3.7164841536130167e-6)
(7.335550586355515, 3.5664314784942203e-6)
(7.699157812414547, 3.419959322838127e-6)
(8.080788254766066, 3.2773790820043985e-6)
(8.481335284889635, 3.1389228719775537e-6)
(8.90173655673847, 3.004755503790741e-6)
(9.342976201724962, 2.874984971975222e-6)
(9.806087132506859, 2.74967159839412e-6)
(10.29215346096707, 2.628835966970103e-6)
(10.802313036047499, 2.5124657787573493e-6)
(11.337760107377697, 2.4005217496069026e-6)
(11.98227464026993, 2.277926138657633e-6)
(12.663427713682955, 2.1609119698770874e-6)
(13.383302108660486, 2.0493370950408405e-6)
(14.144099005527796, 1.9430422036863497e-6)
(14.948144714503162, 1.8418556514687498e-6)
(15.797897788922532, 1.7455974175466616e-6)
(16.811745479405424, 1.6429671112715596e-6)
(17.890657974916877, 1.546072497482391e-6)
(19.038810881806015, 1.4546459429773174e-6)
(20.260647780611265, 1.3684223696485846e-6)
(21.710425447225436, 1.2784042713560465e-6)
(23.263943887845095, 1.1941407697835981e-6)
(24.928626411877662, 1.1152960706702354e-6)
(26.712427513533157, 1.0415476034008138e-6)
(28.8223816742749, 9.659427069790513e-7)
(31.098996336319882, 8.95741109511301e-7)
(33.78814756158077, 8.248874217418882e-7)
(36.70983151021696, 7.595763552478372e-7)
(40.16075798139482, 6.94591217552337e-7)
(43.93609055904481, 6.351229823601511e-7)
(48.399672304115256, 5.767253439121332e-7)
(53.31672093122776, 5.236690488043544e-7)
(59.14062951006208, 4.722041827763169e-7)
(66.05564764552017, 4.228515832014451e-7)
(74.29087401169716, 3.760381559079725e-7)
(84.13224565441152, 3.3209523488828587e-7)
(95.93807398618857, 2.9126032356636835e-7)
(100.0, 2.794375906570243e-7)


==> PlotSources/FreqErrorsRawData/freq_errors_our4.txt <==
(0.0001, 0.07562977526525415)
(0.0003517816135303143, 0.07542575777821393)
(0.0006462569142399045, 0.07490986261279219)
(0.001012751164853008, 0.07389123793827214)
(0.001501717681114184, 0.07201102789013891)
(0.0022577551335255346, 0.06840073807031018)
(0.003979237859630409, 0.060061610301490015)
(0.0048288300525003046, 0.056749353110520734)
(0.005621794126922301, 0.05424124376712802)
(0.0063665177021646705, 0.05234986067411288)
(0.007110922787719148, 0.05084402968482073)
(0.007833339933669215, 0.049690840712402554)
(0.008569717057255587, 0.04877422434875875)
(0.009310746281331996, 0.04806964006865948)
(0.010115852803091215, 0.0475073348131018)
(0.010914881109317594, 0.047120633989174626)
(0.011777022852105246, 0.04685946496876846)
(0.012707263218891865, 0.046725322947178086)
(0.013806068855101012, 0.04672484232422582)
(0.014999888957081979, 0.04687684134914911)
(0.016409961183981643, 0.047212863056895586)
(0.018077091833207243, 0.04777142274134741)
(0.020190755804973076, 0.04865233766951276)
(0.023024016644122507, 0.05001469425384143)
(0.028722954784294572, 0.052973363380241605)
(0.03390510803641609, 0.05558823773016937)
(0.03813209315581049, 0.05755168962652449)
(0.04200603170486882, 0.05919159842741653)
(0.04595483018189601, 0.06070530870361976)
(0.04992857539713872, 0.062077062363012935)
(0.05424593304600732, 0.06341167794257226)
(0.05893661552779937, 0.0647006394353167)
(0.06403290449305502, 0.06593919282674934)
(0.0695698730084476, 0.06712595037011164)
(0.07558562693242299, 0.06826198056803895)
(0.08212156716275297, 0.06934932930128183)
(0.08984144705099717, 0.07047341831814379)
(0.0976100976789354, 0.07145836323284385)
(0.10605050877556589, 0.07238361771234565)
(0.11522076792249186, 0.07323279047113941)
(0.12432179547076526, 0.07392498510231525)
(0.13414169257639272, 0.0745149274944295)
(0.14473724111787623, 0.07498663116049195)
(0.156169708045722, 0.07533196496073476)
(0.16850519964812158, 0.07555163251561885)
(0.18307595811235441, 0.07565210210017227)
(0.19890665990573292, 0.07560104066093877)
(0.2146178465605109, 0.07540201810918952)
(0.2315700242721909, 0.07504325264473857)
(0.2533388827446084, 0.07442669468638581)
(0.2810116740715872, 0.07348770518887172)
(0.3160456920549808, 0.07213385387380906)
(0.37825867283152664, 0.06973245363191714)
(0.4081364688563617, 0.06871865594812097)
(0.4373412180769154, 0.06788195645046088)
(0.46220263410740114, 0.06730983555396788)
(0.4851130095027492, 0.06691678627389266)
(0.5091590021837266, 0.06664237171540655)
(0.5343969022196651, 0.06651213167016201)
(0.5608857898557288, 0.06654862750058559)
(0.5846331561090907, 0.06671967606879177)
(0.6093859630674424, 0.0670300516845639)
(0.6395918947179459, 0.06756562149629051)
(0.6712950684484642, 0.06828061525860057)
(0.7094559947139951, 0.06929147242737753)
(0.7761487680549176, 0.07124640221087927)
(0.8374550017052436, 0.0729906798229585)
(0.8789658176330487, 0.07401429974647429)
(0.9161803871105295, 0.07476153266700546)
(0.9483933372070393, 0.07524596923354211)
(0.9749772841374904, 0.07551586143461454)
(1.0023063926023765, 0.07565805654334422)
(1.0304015498579748, 0.07565147361838159)
(1.059284228640965, 0.07547379800920982)
(1.0889765035797414, 0.07510411753966648)
(1.11179063500406, 0.07468873074830379)
(1.1350827240252004, 0.07414737021389256)
(1.1588627838871515, 0.0734747083755174)
(1.1831410376120421, 0.07266879557146648)
(1.2163050818130943, 0.07139132632699599)
(1.2503987310171043, 0.0699055147472042)
(1.3491648953336617, 0.06543090716555974)
(1.3679431027256261, 0.06476473534249935)
(1.3869826725900913, 0.06424171414484108)
(1.4062872426726953, 0.06391700204311795)
(1.42586050135065, 0.06384852705443275)
(1.435749055548558, 0.06392720179306852)
(1.4457061883374518, 0.06408841917972223)
(1.455732375320038, 0.06433588857745651)
(1.4658280953973988, 0.06467145650617383)
(1.475993830791866, 0.0650947859337639)
(1.4862300670700557, 0.06560316485059492)
(1.5069160014048002, 0.06685207859816414)
(1.5278898507055938, 0.06834898082654772)
(1.5816105373805918, 0.07244839286336151)
(1.6036240145967358, 0.07387207426018605)
(1.6147453851420208, 0.07446524910354069)
(1.6259438840426308, 0.07495650554702278)
(1.6372200461951572, 0.07533041078497475)
(1.6485744102057784, 0.07557347496048032)
(1.6600075184159868, 0.07567468244416191)
(1.6715199169284933, 0.07562602506664788)
(1.6831121556333124, 0.07542301761911255)
(1.6947847882340277, 0.07506518761904617)
(1.7065383722742384, 0.0745565237054444)
(1.7183734691641925, 0.07390586323490371)
(1.7302906442076005, 0.0731272053012508)
(1.7422904666286383, 0.07223992824680261)
(1.7665403502659558, 0.0702442836694195)
(1.791127753316762, 0.068180022838243)
(1.8035494901186948, 0.0672231096130768)
(1.8160573735089383, 0.06637554035009254)
(1.8286520009268676, 0.06568185888345231)
(1.8413339739551893, 0.065183689621082)
(1.8541038983486748, 0.06491672396506695)
(1.866962384063095, 0.06490751356327003)
(1.879910045284354, 0.06517034076634302)
(1.8929475004578278, 0.06570447654649357)
(1.9060753723179014, 0.06649216963102325)
(1.9192942879177157, 0.06749775671597769)
(1.9326048786591181, 0.06866833358094598)
(1.9730930816167311, 0.07245452356120033)
(1.9867767749770582, 0.07355179581857363)
(2.000555366781723, 0.07445813556142863)
(2.0144295151655216, 0.07513557365568219)
(2.0283998828275127, 0.0755689277074615)
(2.0424671370626712, 0.07576356327115374)
(2.056631949793761, 0.07574004119336283)
(2.0708949976034314, 0.07552768809735404)
(2.0852569617665315, 0.07515888410353097)
(2.099718528282653, 0.07466500111881855)
(2.128943236192868, 0.07340993655187884)
(2.1585747050764863, 0.07193585498300836)
(2.2971036415664496, 0.06474327389320285)
(2.3452281182670074, 0.062462718747801835)
(2.3943608060102863, 0.06029134019468329)
(2.4445228268858417, 0.05823211204369639)
(2.495735745492434, 0.05628235584316262)
(2.548021578208626, 0.05443678249275628)
(2.6014028026576024, 0.05268902140603093)
(2.6559023673702726, 0.05103240711483673)
(2.711543701650822, 0.049460385677239795)
(2.787549648799888, 0.04748522295090968)
(2.8656860812509275, 0.04563577282254273)
(2.946012717589028, 0.043899805970756524)
(3.0285909503415462, 0.04226646213823389)
(3.113483892899564, 0.04072614512681948)
(3.2007564277545697, 0.039270393113731296)
(3.3132951903486023, 0.03755834323101435)
(3.4297908216929014, 0.03595416031372561)
(3.550382445498675, 0.03444697455175171)
(3.675214077074058, 0.033027429303448624)
(3.8308191152588162, 0.03142834937952414)
(3.993012321479695, 0.029931896088423015)
(4.162072632450946, 0.0285278844372834)
(4.338290794799701, 0.02720759985494072)
(4.553330397235088, 0.025763131648887556)
(4.77902904324381, 0.024412218792886835)
(5.015915078342748, 0.023146124855292917)
(5.264543036982455, 0.021957326407646617)
(5.563815068162921, 0.020685009232888504)
(5.880099734251624, 0.019496695816647102)
(6.214364147829647, 0.018385070937755682)
(6.613177890219765, 0.01721824087116649)
(7.037585948832045, 0.01613247078333927)
(7.489230867423763, 0.015120827403944109)
(8.025132767959187, 0.014076318584817015)
(8.599381843535866, 0.013108425568266371)
(9.278627542616688, 0.01212448873438029)
(10.011525321360262, 0.011217742823467582)
(10.877228680192589, 0.01030866903961719)
(11.817789993376252, 0.009475634728906219)
(12.928727381024371, 0.008651005190280506)
(14.144099005527796, 0.007899743522764192)
(15.58103482112339, 0.0071648276534596374)
(17.282987243870913, 0.006454250832725996)
(19.17084786094256, 0.005815004193459988)
(21.412399256806058, 0.005203449292914905)
(24.081905365792274, 0.0046245313649957735)
(27.272054677161584, 0.004082031286851811)
(31.31467249151244, 0.0035539065432378648)
(36.20590351200606, 0.0030730075914654786)
(42.443765553069696, 0.002620834379170828)
(50.10140730145242, 0.0022199136131883916)
(60.37962969943641, 0.0018417986804237522)
(73.77920427997378, 0.0015071610954634457)
(92.04114040179392, 0.0012080458515836554)
(100.0, 0.0011118793233068926)


==> PlotSources/FreqErrorsRawData/freq_errors_our8.txt <==
(0.0001, 0.005339508274952314)
(0.0011548651224926848, 0.005332834983034149)
(0.003018143396679325, 0.005319814537587531)
(0.004323325245927583, 0.005324040743242145)
(0.010765048926443165, 0.0053609546679564985)
(0.013901815991657776, 0.005358755038557633)
(0.018842458559059312, 0.005342627060731418)
(0.027939788326886376, 0.0053124243674198416)
(0.03343968140493838, 0.005306083567963749)
(0.039200955094240354, 0.005310654232229959)
(0.046273533749656585, 0.005327819940650375)
(0.06720687575876066, 0.005386368066576083)
(0.07454803803303045, 0.005392704076212862)
(0.08212156716275297, 0.005388890124429502)
(0.09109189562919012, 0.005373483711723331)
(0.12346554360158038, 0.005305942967693847)
(0.13414169257639272, 0.005301679484953504)
(0.14879429949838818, 0.005308556391001246)
(0.1673446397348761, 0.0053159559237975045)
(0.18056281388649698, 0.005309631017293711)
(0.2146178465605109, 0.005284538607921102)
(0.22681816830098175, 0.005291501968325917)
(0.24814032612445444, 0.0053183708802142645)
(0.2658963380198814, 0.005335460356091415)
(0.30956038112716777, 0.0053686845538213354)
(0.331711386953162, 0.005390008846473302)
(0.34815359614282787, 0.00539283562714413)
(0.39427378215449843, 0.005379650080317436)
(0.4109669558420141, 0.005365771506447835)
(0.4313376905341841, 0.005335632037715017)
(0.4918650030748394, 0.005232136875114076)
(0.5198259177264493, 0.005177146726463686)
(0.5686924187722868, 0.005100706689916613)
(0.5886876738158386, 0.005079765335137712)
(0.6136121451641683, 0.005067384369955866)
(0.6395918947179459, 0.00506414534712978)
(0.6575199803753178, 0.00507269903613658)
(0.6853587455486917, 0.005099224363904121)
(0.7094559947139951, 0.005130198350834198)
(0.7394936809093433, 0.005182420833464598)
(0.8316871280363264, 0.0053472022467143)
(0.8609292907460501, 0.00538588212169)
(0.8850615760312508, 0.005406322271305142)
(0.9098703015297723, 0.005416765818606546)
(0.9289321459037769, 0.005416821435701606)
(0.9549705857576675, 0.005404329908662983)
(0.9817388963055742, 0.00537929604868392)
(1.0092575361937512, 0.005340555110550233)
(1.044743083696542, 0.005278404767088233)
(1.11179063500406, 0.0051527581680419505)
(1.1350827240252004, 0.0051183490525607495)
(1.1588627838871515, 0.005093773031593593)
(1.1831410376120421, 0.0050820606587554705)
(1.1996084596855527, 0.005083128994555086)
(1.2163050818130943, 0.005091571990986201)
(1.233234094091121, 0.005107619225080304)
(1.25907043179635, 0.0051456436569434225)
(1.2854480425244514, 0.005197403620569457)
(1.3774299911681793, 0.005398298587499737)
(1.3966016032754385, 0.005427241245998156)
(1.4160400534166795, 0.005447305147555431)
(1.435749055548558, 0.005456781079707317)
(1.455732375320038, 0.0054546227026853016)
(1.475993830791866, 0.005440382561568104)
(1.4965372931660594, 0.0054146762911117885)
(1.517366687525547, 0.005379124085580182)
(1.6036240145967358, 0.00521481364517006)
(1.6259438840426308, 0.005195962527007367)
(1.6372200461951572, 0.005193954357122478)
(1.6485744102057784, 0.005197613232168107)
(1.6600075184159868, 0.005207266796821809)
(1.6715199169284933, 0.005223015496836391)
(1.6947847882340277, 0.005271845178007487)
(1.7183734691641925, 0.00533912452699265)
(1.7543735095991362, 0.0054515677943250546)
(1.7665403502659558, 0.00548483492334911)
(1.7787915697785583, 0.00551260639405296)
(1.791127753316762, 0.005532954479467538)
(1.8035494901186948, 0.00554425107853459)
(1.8160573735089383, 0.00554536644761815)
(1.8286520009268676, 0.005535883344358883)
(1.8413339739551893, 0.005516307880420142)
(1.8541038983486748, 0.005488245988181149)
(1.8929475004578278, 0.005386627372872302)
(1.9060753723179014, 0.0053625207681538035)
(1.9192942879177157, 0.005351420718612418)
(1.9326048786591181, 0.0053566052870387465)
(1.9460077803228217, 0.005378964845680933)
(1.959503633098773, 0.005416433413169498)
(2.000555366781723, 0.0055617523045678975)
(2.0144295151655216, 0.0055978414043875435)
(2.0283998828275127, 0.005618988808320634)
(2.0424671370626712, 0.005623531466530743)
(2.056631949793761, 0.0056122096945453274)
(2.0708949976034314, 0.005587501424824375)
(2.0852569617665315, 0.0055528303895580325)
(2.1585747050764863, 0.005346000705984135)
(2.173544741024016, 0.005314032913999327)
(2.18861859639264, 0.0052878537065354685)
(2.2037969911854525, 0.0052676616123747185)
(2.2190806503988756, 0.00525334989954245)
(2.2499666872478996, 0.005240910748677634)
(2.281282608099593, 0.005246482297612242)
(2.313034396248499, 0.005265231420718559)
(2.3614926233374356, 0.005308107239752754)
(2.4785466565722056, 0.005419695438514445)
(2.530472376712597, 0.005456794087524594)
(2.5834859442029465, 0.005483182535997735)
(2.637610149518833, 0.00549806773305936)
(2.6928682605978413, 0.005501530386301315)
(2.749284032842423, 0.005494155842701265)
(2.806881719332318, 0.005476795263846738)
(2.8855600395391314, 0.005439790691602349)
(2.9664437530220242, 0.005389093072290925)
(3.049594678074643, 0.005326923035533833)
(3.1568185856822053, 0.005236118587518552)
(3.3132951903486023, 0.005090498465486141)
(3.62476319793175, 0.004784848439763399)
(3.8841379616624216, 0.004535074717380443)
(4.104938484899884, 0.004333191912357325)
(4.308411322837053, 0.00415776273903046)
(4.521969865086358, 0.003985014281857906)
(4.746114037989332, 0.0038159867368263833)
(4.947059953144976, 0.003674626978789179)
(5.156513725569645, 0.0035368604465734668)
(5.37483556977805, 0.0034029087176288856)
(5.602400951421872, 0.003272916242362217)
(5.839601233008289, 0.003146967058372082)
(6.129057515891067, 0.0030051835479024125)
(6.432861514714915, 0.002868948122289205)
(6.751724414432098, 0.0027382058651244483)
(7.0863926518801605, 0.002612864137472978)
(7.437649663140909, 0.002492802806785885)
(7.806317717512158, 0.0023778821002574282)
(8.193259842385473, 0.002267948644548798)
(8.599381843535866, 0.0021628401147328847)
(9.025634425552887, 0.0020623888122641622)
(9.538712185246876, 0.0019530715247902813)
(10.080956735338152, 0.001849359791729504)
(10.654026112344573, 0.0017510008997377877)
(11.259672606730277, 0.001657746543855681)
(11.89974812093382, 0.0015693544345755962)
(12.663427713682955, 0.0014754327307305028)
(13.476117295085178, 0.001387044603906875)
(14.340962135762586, 0.0013038807191581004)
(15.261309357583487, 0.0012256456546703171)
(16.353352697436012, 0.0011441567603329168)
(17.523538654555093, 0.0010680400019026435)
(18.77745882811124, 0.0009969504367986352)
(20.260647780611265, 0.0009241713524320745)
(21.860990469884502, 0.0008566776107029809)
(23.75132508620941, 0.0007886326102478485)
(25.805118214013866, 0.000725972528275285)
(28.230941539076813, 0.000663679274955855)
(30.884805625496295, 0.0006067176840365802)
(34.02247337963458, 0.0005508182327512955)
(37.47890496394677, 0.0005000602634582754)
(41.572812322323, 0.0004508483572104117)
(46.43371342419494, 0.00040367589789441424)
(52.222652821511836, 0.00035894635571492536)
(59.14062951006208, 0.00031697207224422953)
(67.43951793266547, 0.00027797616623162177)
(77.43627834595911, 0.00024209713855335164)
(90.15244067051493, 0.00020795367646048608)
(100.0, 0.00018747757941719686)


==> PlotSources/FreqErrorsRawData/freq_errors_small14.txt <==
(0.0001, 4.489341853191477e-5)
(0.026620279209430095, 4.4872635771136515e-5)
(0.04532399302931362, 4.4947096907426726e-5)
(0.06582777932827792, 4.491439794287101e-5)
(0.0750650397409388, 4.5043886083904217e-5)
(0.09172363144490714, 4.5305134187201e-5)
(0.09965503582908601, 4.530871715884392e-5)
(0.10902315839954943, 4.520152983633502e-5)
(0.12009910469859889, 4.5083055322243004e-5)
(0.1260521550930515, 4.511720356068096e-5)
(0.1313890824108041, 4.523994239945391e-5)
(0.13695197011117724, 4.5459357560274533e-5)
(0.152965079285884, 4.618663365522952e-5)
(0.156169708045722, 4.622229386262e-5)
(0.15944147399488662, 4.6170620970811454e-5)
(0.16278178366203647, 4.6002216768985565e-5)
(0.16504744451921705, 4.580971958232873e-5)
(0.1673446397348761, 4.5542041940861895e-5)
(0.16967380821661154, 4.518985730834129e-5)
(0.1720353949809099, 4.47442093720123e-5)
(0.17442985123817192, 4.419681829294532e-5)
(0.1768576344789224, 4.354044272745182e-5)
(0.17931920856121875, 4.2769308578959575e-5)
(0.18181504379927743, 4.187961895241376e-5)
(0.1843456170533329, 4.087016421638458e-5)
(0.18691141182074794, 3.974305632219734e-5)
(0.18951291832839154, 3.850461695866597e-5)
(0.19215063362630316, 3.716645258092094e-5)
(0.1961762024006579, 3.501416338961521e-5)
(0.20167512099175092, 3.203764012698185e-5)
(0.2044821146074913, 3.060761224595368e-5)
(0.20732817706385043, 2.930080244749422e-5)
(0.20876602874268388, 2.871760163868112e-5)
(0.21021385213631077, 2.819509559976283e-5)
(0.21167171640005317, 2.7743996828955732e-5)
(0.21313969116883552, 2.7374855922278494e-5)
(0.2146178465605109, 2.7097642579590373e-5)
(0.21610625317920998, 2.6921274592130052e-5)
(0.21760498211871362, 2.685313310448622e-5)
(0.21911410496584868, 2.689861468371335e-5)
(0.22063369380390713, 2.7060774754734853e-5)
(0.22216382121608938, 2.734010932457167e-5)
(0.223704560288971, 2.7734502922657986e-5)
(0.22525598461599405, 2.8239344589071018e-5)
(0.22681816830098175, 2.884778773829966e-5)
(0.22839118596167848, 2.9551110946241305e-5)
(0.2299751127333137, 3.033912904169669e-5)
(0.2315700242721909, 3.120060730680443e-5)
(0.23479310690396218, 3.309599015736191e-5)
(0.23971203837844543, 3.618641224289402e-5)
(0.24304844476330595, 3.827306055175419e-5)
(0.24643128856382676, 4.027825153580663e-5)
(0.24814032612445444, 4.1225325098215417e-5)
(0.24986121611421425, 4.2123160817222775e-5)
(0.25159404073146124, 4.296331550092001e-5)
(0.2533388827446084, 4.373795532714663e-5)
(0.2550958254960799, 4.4439886386115174e-5)
(0.2568649529062919, 4.5062591272487436e-5)
(0.2586463494776612, 4.560027239949821e-5)
(0.26044010029864134, 4.604790240676284e-5)
(0.26224629104778696, 4.640128187225088e-5)
(0.2640650079978461, 4.665710442316983e-5)
(0.2658963380198814, 4.681302926251657e-5)
(0.26774036858741884, 4.686776101564931e-5)
(0.26959718778062647, 4.682113675226716e-5)
(0.27146688429052135, 4.6674219788260265e-5)
(0.27334954742320594, 4.6429399614257584e-5)
(0.2752452671041337, 4.609049677527162e-5)
(0.27715413388240456, 4.5662870737129003e-5)
(0.27907623893508976, 4.515352757650756e-5)
(0.2810116740715872, 4.4571222541361956e-5)
(0.2849229050215849, 4.3232009871365825e-5)
(0.294940809191919, 3.957963677634674e-5)
(0.2969862674777095, 3.8948668214000565e-5)
(0.2990459113202915, 3.839984782708598e-5)
(0.3011198390986066, 3.7953277837319395e-5)
(0.30320814987386924, 3.7626827121795875e-5)
(0.3053109433942978, 3.743497823633102e-5)
(0.30742832009987947, 3.738775091855588e-5)
(0.30956038112716777, 3.7489849363082396e-5)
(0.31170722831411307, 3.774016458958442e-5)
(0.313868964204927, 3.8131711376416044e-5)
(0.3160456920549808, 3.865200452174847e-5)
(0.31823751583573684, 3.928380489688578e-5)
(0.32044454023971486, 4.000611457453768e-5)
(0.3249046133227429, 4.1626110787719e-5)
(0.329426763456268, 4.3310043538643675e-5)
(0.331711386953162, 4.411330477134688e-5)
(0.33401185465308236, 4.485982163350599e-5)
(0.33632827643792884, 4.5528852020199173e-5)
(0.33866076295164815, 4.610208876672785e-5)
(0.3410094256055193, 4.656397004159436e-5)
(0.34337437658347497, 4.690194926790299e-5)
(0.34575572884746025, 4.71067404654128e-5)
(0.34815359614282787, 4.717254946960422e-5)
(0.3505680930037717, 4.709729625066179e-5)
(0.35299933475879697, 4.6882828332826365e-5)
(0.3554474375362294, 4.653511957294807e-5)
(0.35791251826976195, 4.606444161749498e-5)
(0.36039469470403984, 4.5485486390873543e-5)
(0.36289408540028506, 4.4817406250687165e-5)
(0.36794498794046604, 4.3312045690736535e-5)
(0.37306619092779336, 4.1781815919136764e-5)
(0.3756534603310078, 4.10919380006242e-5)
(0.37825867283152664, 4.0498193467673804e-5)
(0.38088195286739285, 4.0032010691732275e-5)
(0.38352342573964543, 3.971940045236495e-5)
(0.38618321761830493, 3.95785033162758e-5)
(0.38886145554839957, 3.9617608067778696e-5)
(0.3915582674560338, 3.9834027574273084e-5)
(0.39427378215449843, 4.021407246171458e-5)
(0.3970081293504238, 4.073412918330367e-5)
(0.3997614396499748, 4.1362618403108894e-5)
(0.4109669558420141, 4.419073228997388e-5)
(0.4138170726750026, 4.478260663778283e-5)
(0.41668695549123197, 4.52613250796861e-5)
(0.4195767413707294, 4.560250473882985e-5)
(0.42248656834419274, 4.578858868586396e-5)
(0.425416575399583, 4.5809538002049535e-5)
(0.42836690248876336, 4.566337860384168e-5)
(0.4313376905341841, 4.535660629734432e-5)
(0.43432908143561333, 4.4904420953299774e-5)
(0.4373412180769154, 4.433072269638462e-5)
(0.443428305076071, 4.295526932181937e-5)
(0.44650354618379334, 4.2238930421894706e-5)
(0.4496001145450139, 4.1567930475053855e-5)
(0.452718158067401, 4.099155837397729e-5)
(0.45585782568438454, 4.0554912941436626e-5)
(0.45901926736226994, 4.029413758777271e-5)
(0.46220263410740114, 4.023192601452361e-5)
(0.4654080779733735, 4.037423608245832e-5)
(0.46863575206829683, 4.070902480841779e-5)
(0.47188581056210815, 4.120735307807307e-5)
(0.4751584086939359, 4.1826594020881795e-5)
(0.4851130095027492, 4.387688689838696e-5)
(0.4884773402223631, 4.444515758693523e-5)
(0.4918650030748394, 4.487970153159931e-5)
(0.4952761598719822, 4.514945351378833e-5)
(0.49871097354778465, 4.523609586533879e-5)
(0.5021696081662115, 4.5135387848992364e-5)
(0.5056522289290349, 4.485792190369655e-5)
(0.5091590021837266, 4.4429223095047215e-5)
(0.5126900954314021, 4.3888998785600406e-5)
(0.5198259177264493, 4.269086085237267e-5)
(0.5234309876165585, 4.2158525565097056e-5)
(0.5270610592014069, 4.175385887694948e-5)
(0.5307163058714583, 4.152751451681009e-5)
(0.5343969022196651, 4.151151945175994e-5)
(0.5381030240498074, 4.17136602871128e-5)
(0.5418348483848908, 4.211551815860617e-5)
(0.5455925534756019, 4.267480237888726e-5)
(0.5570227543827885, 4.465590427120153e-5)
(0.5608857898557288, 4.5188888719141066e-5)
(0.5647756160530119, 4.556342083700924e-5)
(0.5686924187722868, 4.57466119186021e-5)
(0.5726363850997376, 4.572678562762333e-5)
(0.5766077034190185, 4.551509236169575e-5)
(0.5806065634202522, 4.514537885362774e-5)
(0.5927703102046397, 4.37020311380064e-5)
(0.5968812602827271, 4.335891325511938e-5)
(0.6010207204097384, 4.3196280891608765e-5)
(0.6051888883070942, 4.324892068730961e-5)
(0.6093859630674424, 4.3518175662140635e-5)
(0.6136121451641683, 4.3970836360731906e-5)
(0.626467361119072, 4.573349562368382e-5)
(0.630812005246445, 4.618764619060351e-5)
(0.6351867801256577, 4.646601175081459e-5)
(0.6395918947179459, 4.653822401720052e-5)
(0.6440275594337228, 4.6404864984722756e-5)
(0.6484939861426289, 4.609816825684611e-5)
(0.66207997902595, 4.483370107440341e-5)
(0.6666716019440027, 4.457819742344186e-5)
(0.6712950684484642, 4.4516963296401216e-5)
(0.6759505993793321, 4.466775676797203e-5)
(0.6806384171081628, 4.500514296506738e-5)
(0.694897837994932, 4.6401850417619176e-5)
(0.6997170576356422, 4.670432146963103e-5)
(0.7045696992798117, 4.681708977830959e-5)
(0.7094559947139951, 4.67245288576147e-5)
(0.7143761773322208, 4.645123765676838e-5)
(0.7293424065782003, 4.5271170229748355e-5)
(0.7344005044141733, 4.505396597502732e-5)
(0.7394936809093433, 4.502900510078718e-5)
(0.7446221793394181, 4.519564687703699e-5)
(0.7497862446672585, 4.5504876415956345e-5)
(0.7602220643737311, 4.620131570183453e-5)
(0.7654943172195628, 4.640558730484425e-5)
(0.7708031339213691, 4.643125058964021e-5)
(0.7761487680549176, 4.6268457001848024e-5)
(0.7815314749545621, 4.59541963855742e-5)
(0.7924091372557407, 4.5194964031917894e-5)
(0.7979046122290977, 4.49373853958758e-5)
(0.8034381991370134, 4.485055127956893e-5)
(0.8090101622914104, 4.494261283595885e-5)
(0.825958979924714, 4.5667985319384746e-5)
(0.8316871280363264, 4.57667287062416e-5)
(0.8374550017052436, 4.569935769963076e-5)
(0.8432628764341017, 4.5478704504916394e-5)
(0.8549997406486927, 4.485205860330779e-5)
(0.8609292907460501, 4.462988228180156e-5)
(0.8668999631533749, 4.456121093958516e-5)
(0.87291204305999, 4.4654687113191414e-5)
(0.8911996094186547, 4.527188518341294e-5)
(0.897380210978585, 4.531745400643435e-5)
(0.9036036759276358, 4.522112690939305e-5)
(0.9225342340713093, 4.4656843285380416e-5)
(0.9289321459037769, 4.4642110119725395e-5)
(0.9353744282043576, 4.477095405280189e-5)
(0.9483933372070393, 4.523111388829901e-5)
(0.9549705857576675, 4.539417833021419e-5)
(0.9615934485031656, 4.543704938374555e-5)
(0.9682622417847451, 4.536816956349678e-5)
(0.9817388963055742, 4.516097578297945e-5)
(0.9885474012575777, 4.517728229914173e-5)
(0.9954031242019168, 4.531703599653488e-5)
(1.0092575361937512, 4.577054562737053e-5)
(1.0162568869975959, 4.592805444612224e-5)
(1.0233047793380834, 4.597536895945914e-5)
(1.044743083696542, 4.585139566680378e-5)
(1.0519885320389546, 4.5934707455763755e-5)
(1.0740277629570854, 4.641826653342371e-5)
(1.0814763048964957, 4.6449712887966604e-5)
(1.104133306650977, 4.628127325999806e-5)
(1.11179063500406, 4.632372637312003e-5)
(1.1272649741250664, 4.6503127513103184e-5)
(1.1350827240252004, 4.6515080026541876e-5)
(1.1508812515977027, 4.6315479429110445e-5)
(1.1588627838871515, 4.6207774304692866e-5)
(1.166899669287618, 4.6160333850261196e-5)
(1.1831410376120421, 4.616832092234801e-5)
(1.191346296305381, 4.6117467313843715e-5)
(1.2247403380750543, 4.56678321478266e-5)
(1.2417867555657718, 4.56201433441529e-5)
(1.2765946690271999, 4.533809436421782e-5)
(1.3214798040348787, 4.548062711027119e-5)
(1.339872679442686, 4.56998683458062e-5)
(1.3966016032754385, 4.661694783436529e-5)
(1.4160400534166795, 4.693127649489838e-5)
(1.4457061883374518, 4.731851653849987e-5)
(1.4658280953973988, 4.744187064909447e-5)
(1.4862300670700557, 4.743894622976148e-5)
(1.5069160014048002, 4.730868688460457e-5)
(1.538485993584104, 4.6899605615587735e-5)
(1.5707173792354208, 4.644020941720894e-5)
(1.5925792411942223, 4.627047728892925e-5)
(1.6036240145967358, 4.626229194794345e-5)
(1.6147453851420208, 4.632098977754038e-5)
(1.6259438840426308, 4.645426025545791e-5)
(1.6372200461951572, 4.666184482899847e-5)
(1.6485744102057784, 4.69383243618205e-5)
(1.6715199169284933, 4.7650307882551627e-5)
(1.6947847882340277, 4.842658267256314e-5)
(1.7065383722742384, 4.876818441274868e-5)
(1.7183734691641925, 4.903902663211085e-5)
(1.7302906442076005, 4.9213675978473824e-5)
(1.7422904666286383, 4.927550287628005e-5)
(1.7543735095991362, 4.922073913377229e-5)
(1.7665403502659558, 4.9062795976822464e-5)
(1.8035494901186948, 4.841065758017812e-5)
(1.8160573735089383, 4.8364651299617604e-5)
(1.8286520009268676, 4.852554438787584e-5)
(1.8413339739551893, 4.8930734655647014e-5)
(1.8541038983486748, 4.9565016440635485e-5)
(1.879910045284354, 5.1153499156971415e-5)
(1.8929475004578278, 5.181469716366417e-5)
(1.9060753723179014, 5.219312961139624e-5)
(1.9192942879177157, 5.2220642160327156e-5)
(1.9326048786591181, 5.1946839857447626e-5)
(1.9460077803228217, 5.1550407230845134e-5)
(1.959503633098773, 5.1288224601339976e-5)
(1.9730930816167311, 5.137705679430573e-5)
(1.9867767749770582, 5.1861932949990886e-5)
(2.000555366781723, 5.256999197628459e-5)
(2.0144295151655216, 5.319808593158374e-5)
(2.0283998828275127, 5.347087919397081e-5)
(2.0424671370626712, 5.3262667607916485e-5)
(2.056631949793761, 5.2627633525452235e-5)
(2.0852569617665315, 5.085823239982672e-5)
(2.099718528282653, 5.014129308466772e-5)
(2.1142803879088974, 4.9701795612999864e-5)
(2.128943236192868, 4.9547593565244514e-5)
(2.1437077735058945, 4.9616480174851385e-5)
(2.18861859639264, 5.022508868623343e-5)
(2.2037969911854525, 5.031299281275676e-5)
(2.2190806503988756, 5.0281065609575216e-5)
(2.2344703040572886, 5.0126252106829954e-5)
(2.2499666872478996, 4.986085609423539e-5)
(2.2655705401558546, 4.950688150876858e-5)
(2.2971036415664496, 4.864233490187717e-5)
(2.3290756330786535, 4.7748625339416545e-5)
(2.3452281182670074, 4.7346966121415444e-5)
(2.3614926233374356, 4.69965144622528e-5)
(2.377869925164446, 4.670701012933837e-5)
(2.3943608060102863, 4.6483600966843186e-5)
(2.410966053562309, 4.632736438045185e-5)
(2.427686460970596, 4.6235982211385244e-5)
(2.4445228268858417, 4.620448661055919e-5)
(2.4785466565722056, 4.6292467729036434e-5)
(2.513044043295466, 4.652540352071052e-5)
(2.637610149518833, 4.758342196832716e-5)
(2.6743214444673766, 4.7778268833906615e-5)
(2.711543701650822, 4.788623582493532e-5)
(2.749284032842423, 4.7903321845570274e-5)
(2.787549648799888, 4.7832646811566274e-5)
(2.8263478606430863, 4.768233233864657e-5)
(2.8855600395391314, 4.733295221561404e-5)
(2.9664437530220242, 4.6707186497821925e-5)
(3.1568185856822053, 4.51471076356648e-5)
(3.222954148625701, 4.4707943061326185e-5)
(3.2904752560872415, 4.4348632656092454e-5)
(3.359410935318217, 4.4080760441598415e-5)
(3.4297908216929014, 4.390875153182388e-5)
(3.5016451714486623, 4.383099675109081e-5)
(3.575004874693087, 4.384114399426646e-5)
(3.675214077074058, 4.397417994309898e-5)
(3.7782321942939756, 4.421715285303402e-5)
(3.938198920730779, 4.471940145329668e-5)
(4.338290794799701, 4.6045917272981845e-5)
(4.4908253249458605, 4.644191205149286e-5)
(4.648722977111133, 4.675500515814385e-5)
(4.812172318944853, 4.697129161465736e-5)
(4.981368548144721, 4.708330101901304e-5)
(5.156513725569645, 4.708853106867663e-5)
(5.337817016548852, 4.698818143129275e-5)
(5.525494940675429, 4.678611141892988e-5)
(5.71977163038263, 4.648800909861158e-5)
(5.961941273915983, 4.6013249802017757e-5)
(6.214364147829647, 4.542324088075752e-5)
(6.5223966101394275, 4.460745276973517e-5)
(6.94097867896634, 4.3389886768383286e-5)
(7.646130760777577, 4.1212259077923595e-5)
(8.599381843535866, 3.827942517029306e-5)
(9.214722077394347, 3.648131020587514e-5)
(9.806087132506859, 3.484934777097711e-5)
(10.363531072742942, 3.340300454223905e-5)
(10.95266387544853, 3.197136797416444e-5)
(11.575286948679443, 3.056268765312537e-5)
(12.233304104640164, 2.9183544461589727e-5)
(12.928727381024371, 2.783908590339628e-5)
(13.569576168603017, 2.669424951127946e-5)
(14.242190431346977, 2.5580963871599586e-5)
(14.948144714503162, 2.4500683079260157e-5)
(15.797897788922532, 2.330776800526079e-5)
(16.695956542827634, 2.2160177446586092e-5)
(17.645066995904447, 2.1058289497517105e-5)
(18.648131270065367, 2.000204742078969e-5)
(19.70821646334955, 1.899104236880358e-5)
(20.828564028275448, 1.802458361537029e-5)
(22.012599683322023, 1.710175793127912e-5)
(23.263943887845095, 1.6221479573122773e-5)
(24.58642291245848, 1.5382532191872957e-5)
(26.164283993729082, 1.4486483495723359e-5)
(27.843406067729408, 1.3639115590127833e-5)
(29.630287671479167, 1.2838397914698309e-5)
(31.531844392851127, 1.2082270063643976e-5)
(33.78814756158077, 1.1291916046986717e-5)
(36.20590351200606, 1.0551263404281711e-5)
(38.796665213195375, 9.857566922749047e-6)
(41.572812322323, 9.208157982468071e-6)
(44.856554628737584, 8.541887154871995e-6)
(48.399672304115256, 7.922799356685388e-6)
(52.58482466952564, 7.297569061760216e-6)
(57.13186998767425, 6.720926270656989e-6)
(62.50258062233042, 6.146879475109708e-6)
(68.37816765482602, 5.621340559602398e-6)
(75.32488360114542, 5.1050712622197845e-6)
(82.97733449319261, 4.635872729796995e-6)
(92.04114040179392, 4.180624342017545e-6)
(100.0, 3.8486710380570336e-6)


==> PlotSources/FreqErrorsRawData/freq_errors_small4.txt <==
(0.0001, 0.0741294776879341)
(0.0003566778483185152, 0.07392310668004513)
(0.0006552517720264219, 0.07340282652347127)
(0.0010268470336944223, 0.07237684575723645)
(0.0015226191781496283, 0.07048756477263948)
(0.002305055256320526, 0.06679702665513525)
(0.003951831322889705, 0.058963240082327416)
(0.004795572048601855, 0.05571419755110517)
(0.005583074675428522, 0.05324943905006098)
(0.0063665177021646705, 0.051290761892204516)
(0.007110922787719148, 0.049819839481790806)
(0.007887665308705097, 0.04862230203433007)
(0.00862914931693396, 0.04774410845082535)
(0.009375317688660206, 0.04707491202911395)
(0.010186007743638814, 0.04654782133258192)
(0.011066798715414744, 0.046167168323318006)
(0.011940940085900485, 0.04594940485353856)
(0.012973481243033083, 0.0458566941426283)
(0.014095306931660122, 0.04591609880148857)
(0.01542034346298566, 0.046152252257129434)
(0.016869940730580353, 0.04656591926831621)
(0.01871268332294613, 0.04725982075203326)
(0.021045613035633567, 0.048316009183625955)
(0.02450160856250111, 0.05007343085220761)
(0.03390510803641609, 0.05494338814174456)
(0.03786946281076956, 0.056797579238081985)
(0.041716720059809836, 0.058438460131516504)
(0.04563832164779448, 0.05994992649039936)
(0.04958469815624421, 0.061316316940476435)
(0.05387232050775176, 0.0626418309752238)
(0.05853069646092927, 0.06391740259734556)
(0.06359188533021314, 0.06513779473502243)
(0.06909071862061987, 0.066301274341797)
(0.0750650397409388, 0.06740878837062618)
(0.08155596444508602, 0.06846257830682767)
(0.08922267456081237, 0.0695453212049083)
(0.0976100976789354, 0.0705645919350265)
(0.10605050877556589, 0.07144058330399532)
(0.11522076792249186, 0.07223854430714333)
(0.12432179547076526, 0.07288278879705266)
(0.13414169257639272, 0.0734243168908059)
(0.14473724111787623, 0.07384748415409624)
(0.156169708045722, 0.07414452764604822)
(0.16850519964812158, 0.07431683366905695)
(0.18307595811235441, 0.07436813982389097)
(0.19890665990573292, 0.07427255721384766)
(0.21610625317920998, 0.07400944054210959)
(0.23479310690396218, 0.07356379091000144)
(0.2586463494776612, 0.07283557163152378)
(0.2888885740215132, 0.07176251307449975)
(0.39427378215449843, 0.06783675445770712)
(0.42248656834419274, 0.06700609950940767)
(0.4496001145450139, 0.06635669063022352)
(0.4751584086939359, 0.06590429139613634)
(0.49871097354778465, 0.06563289350931792)
(0.5234309876165585, 0.06549725907295582)
(0.5493763188088221, 0.0655245715272156)
(0.5766077034190185, 0.06572577305224839)
(0.6051888883070942, 0.06611269700049194)
(0.6351867801256577, 0.06668697268979137)
(0.6666716019440027, 0.06743842612733962)
(0.7094559947139951, 0.06863393147351209)
(0.8609292907460501, 0.07307637137284186)
(0.897380210978585, 0.07390331254057139)
(0.9289321459037769, 0.07447293513067199)
(0.9615934485031656, 0.07489406021119967)
(0.9885474012575777, 0.07509796760284537)
(1.0162568869975959, 0.07516056866875948)
(1.044743083696542, 0.07506055298956266)
(1.0740277629570854, 0.07477656725163452)
(1.104133306650977, 0.07428876276126302)
(1.1272649741250664, 0.07377893884244738)
(1.1508812515977027, 0.07313979843066977)
(1.1749922916811417, 0.07236904810462916)
(1.2079279223950061, 0.07114063882670371)
(1.2417867555657718, 0.06970463242024666)
(1.339872679442686, 0.06533401575656345)
(1.3585215541209583, 0.0646711256123564)
(1.3774299911681793, 0.0641421484054668)
(1.3966016032754385, 0.06380034979537536)
(1.4160400534166795, 0.06370235995323233)
(1.42586050135065, 0.06376165182696708)
(1.435749055548558, 0.06390066702847835)
(1.4457061883374518, 0.06412349296283941)
(1.455732375320038, 0.06443253347173165)
(1.4658280953973988, 0.06482817946347957)
(1.475993830791866, 0.06530856780938542)
(1.4965372931660594, 0.0665043476649998)
(1.517366687525547, 0.06795867961252407)
(1.5816105373805918, 0.07281194534121382)
(1.5925792411942223, 0.07351768270208793)
(1.6036240145967358, 0.07414610799843205)
(1.6147453851420208, 0.07467981195948724)
(1.6259438840426308, 0.07510246276194794)
(1.6372200461951572, 0.075399291787389)
(1.6485744102057784, 0.07555760409306558)
(1.6600075184159868, 0.07556731312307549)
(1.6715199169284933, 0.07542147871360463)
(1.6831121556333124, 0.07511682980982307)
(1.6947847882340277, 0.07465426542194685)
(1.7065383722742384, 0.0740393196717287)
(1.7183734691641925, 0.07328257239867683)
(1.7302906442076005, 0.0723999911761415)
(1.7543735095991362, 0.0703495032132774)
(1.791127753316762, 0.06705378400318865)
(1.8035494901186948, 0.06606260650769737)
(1.8160573735089383, 0.06520375327049564)
(1.8286520009268676, 0.06452475494732729)
(1.8413339739551893, 0.06406954514216824)
(1.8541038983486748, 0.06387514401593299)
(1.866962384063095, 0.06396820962965656)
(1.879910045284354, 0.06436176729843752)
(1.8929475004578278, 0.06505244548045727)
(1.9060753723179014, 0.06601856257728941)
(1.9192942879177157, 0.06721944567259612)
(1.9326048786591181, 0.06859640466227045)
(1.9730930816167311, 0.07300672996273021)
(1.9867767749770582, 0.07429475560980602)
(2.000555366781723, 0.07537575833732234)
(2.0144295151655216, 0.07620907767279224)
(2.0283998828275127, 0.07677816978875003)
(2.0424671370626712, 0.07708826656251748)
(2.056631949793761, 0.07716078655594695)
(2.0708949976034314, 0.07702659911097254)
(2.0852569617665315, 0.07672000769182957)
(2.099718528282653, 0.07627443720984764)
(2.1142803879088974, 0.07571994353727082)
(2.1437077735058945, 0.07438222131268173)
(2.18861859639264, 0.07206204319185379)
(2.281282608099593, 0.06717586943818246)
(2.3290756330786535, 0.06481357755015577)
(2.377869925164446, 0.06255285470224892)
(2.427686460970596, 0.06040276027958712)
(2.4785466565722056, 0.05836378881941036)
(2.530472376712597, 0.05643227224310777)
(2.5834859442029465, 0.05460260987627798)
(2.637610149518833, 0.05286843064404968)
(2.6928682605978413, 0.05122320792651353)
(2.7683507256489444, 0.049157010481008595)
(2.845949002532939, 0.04722357511004979)
(2.9257223985301204, 0.04541009277107436)
(3.007731883333974, 0.04370511014720428)
(3.0920401356494596, 0.04209846400124314)
(3.17871159109747, 0.04058116889502287)
(3.2904752560872415, 0.03879820282348925)
(3.4061685373551702, 0.03712902644523595)
(3.525929600414128, 0.03556206348205346)
(3.6499014686836064, 0.034087349831314916)
(3.7782321942939756, 0.03269627560944839)
(3.938198920730779, 0.03112693952177312)
(4.104938484899884, 0.029656216531923428)
(4.278737642253312, 0.02827461397603689)
(4.4598952891938275, 0.02697397324933404)
(4.680962560903992, 0.025549521664166464)
(4.912987654592578, 0.024216038386800472)
(5.156513725569645, 0.022965236361033665)
(5.449644644173688, 0.021627841411450705)
(5.759439095547083, 0.020379868300590263)
(6.086844346957568, 0.019213349929172594)
(6.432861514714915, 0.018121357887618473)
(6.845697569045078, 0.016974415748434123)
(7.285027837087916, 0.015906546140630085)
(7.806317717512158, 0.014804705028937028)
(8.364909190395565, 0.013784288732310579)
(8.963471420922888, 0.01283826260189188)
(9.671475731264374, 0.011876143655339243)
(10.435403698850088, 0.01098916980837028)
(11.337760107377697, 0.010099627068538583)
(12.318143884228444, 0.009284257605288901)
(13.476117295085178, 0.008476916780419147)
(14.845191110879819, 0.007687432260896224)
(16.353352697436012, 0.006972729717229315)
(18.139667185721024, 0.006281566009276624)
(20.260647780611265, 0.005620510013522749)
(22.78656383390775, 0.004994866815945388)
(25.805118214013866, 0.004408685667163399)
(29.426212520319076, 0.0038648031868852447)
(33.78814756158077, 0.0033649167181950077)
(39.33665245123407, 0.002889615821085923)
(46.11390663760447, 0.0024644960018196573)
(54.81121569846801, 0.0020731473182184286)
(66.51375336568135, 0.0017082097006607129)
(82.40583777782798, 0.0013786691138023782)
(100.0, 0.0011360495275850872)


==> PlotSources/FreqErrorsRawData/freq_errors_small8.txt <==
(0.0001, 0.00497185520283794)
(0.0015980920863102048, 0.004964242859681114)
(0.0028361314981517156, 0.0049637077910181385)
(0.00409077791788892, 0.004976451311067956)
(0.00893255065605059, 0.005038042895985818)
(0.01122083077047484, 0.005047918111391147)
(0.014193059977205488, 0.005047389079847649)
(0.018842458559059312, 0.005032502371040036)
(0.02755624961197603, 0.005004385119062006)
(0.032753493500183424, 0.005001317032468614)
(0.03813209315581049, 0.005010913158135767)
(0.04470181558696198, 0.00503621236768251)
(0.06814228747568936, 0.005139826763015463)
(0.0750650397409388, 0.005151204677862075)
(0.08212156716275297, 0.005150491823127724)
(0.08984144705099717, 0.005137539620545819)
(0.10034615829299949, 0.005106590854752528)
(0.1226151890672973, 0.005037267401118482)
(0.1332178073109875, 0.005018212026604289)
(0.1457410153664048, 0.0050084385870103445)
(0.18181504379927743, 0.004989253933653445)
(0.20876602874268388, 0.004964739344196632)
(0.22063369380390713, 0.004968232529389298)
(0.23317599675930117, 0.004984594424107792)
(0.2868988876551331, 0.005072314902088823)
(0.30956038112716777, 0.005109739144040804)
(0.33401185465308236, 0.00514986475969051)
(0.3505680930037717, 0.005161902614589668)
(0.38618321761830493, 0.005167227312598696)
(0.4053254765197608, 0.005162750197400871)
(0.42248656834419274, 0.005145351794959241)
(0.4751584086939359, 0.005066723614117272)
(0.5056522289290349, 0.00500608007371427)
(0.5307163058714583, 0.004962848063036976)
(0.5766077034190185, 0.004899005460426146)
(0.5968812602827271, 0.004885237373774888)
(0.626467361119072, 0.004880723535370572)
(0.6484939861426289, 0.004888312136398144)
(0.6712950684484642, 0.004910900256163725)
(0.7045696992798117, 0.004956904474392325)
(0.7344005044141733, 0.0050123282924819665)
(0.8090101622914104, 0.00515689712687088)
(0.8374550017052436, 0.00519997427782176)
(0.8668999631533749, 0.005233479787861523)
(0.8911996094186547, 0.005247797060683154)
(0.9161803871105295, 0.005251374949184422)
(0.941861388688833, 0.005241535593617603)
(0.9682622417847451, 0.005218564258473959)
(0.9954031242019168, 0.005183671356980177)
(1.0375475375346985, 0.00511411154413709)
(1.0889765035797414, 0.0050276768641498455)
(1.1195010680657447, 0.004990294945095693)
(1.1429546911811739, 0.0049749947186834625)
(1.166899669287618, 0.004974112501689804)
(1.191346296305381, 0.004990157447985798)
(1.2163050818130943, 0.005024026327267286)
(1.2417867555657718, 0.005074186863149623)
(1.2765946690271999, 0.0051602935665828655)
(1.3306444626050975, 0.005299906965797284)
(1.3585215541209583, 0.0053572424801173356)
(1.3774299911681793, 0.005385165526063983)
(1.3966016032754385, 0.0054024263617399)
(1.4160400534166795, 0.005407333471579232)
(1.435749055548558, 0.005398821808146945)
(1.455732375320038, 0.005376812406242561)
(1.475993830791866, 0.005342176614123482)
(1.5069160014048002, 0.005272073072079962)
(1.5491556222861176, 0.005169214988015021)
(1.5707173792354208, 0.005129247682465334)
(1.5925792411942223, 0.005108202719386083)
(1.6036240145967358, 0.005107456223435623)
(1.6147453851420208, 0.005114502349674872)
(1.6259438840426308, 0.005130098396463421)
(1.6372200461951572, 0.005154768463046796)
(1.6485744102057784, 0.005188749490743409)
(1.6600075184159868, 0.0052319373362731125)
(1.6715199169284933, 0.005283840796518526)
(1.6947847882340277, 0.00540974382552707)
(1.7543735095991362, 0.005763942243172789)
(1.7665403502659558, 0.0058207465501780385)
(1.7787915697785583, 0.005866257892559536)
(1.791127753316762, 0.005898071993379198)
(1.8035494901186948, 0.005914414750036739)
(1.8160573735089383, 0.005914437320892904)
(1.8286520009268676, 0.005898535228483951)
(1.8413339739551893, 0.005868661713118761)
(1.8929475004578278, 0.005712062857479768)
(1.9060753723179014, 0.005702038490179823)
(1.9192942879177157, 0.00571936640959515)
(1.9326048786591181, 0.0057679230233761355)
(1.9460077803228217, 0.005846801216793119)
(1.959503633098773, 0.005949734362609561)
(1.9867767749770582, 0.006181445725683021)
(2.000555366781723, 0.0062829324563122)
(2.0144295151655216, 0.0063589959486976535)
(2.0283998828275127, 0.006402431280384039)
(2.0424671370626712, 0.006410625262753802)
(2.056631949793761, 0.006385037707824707)
(2.0708949976034314, 0.006330070033954244)
(2.0852569617665315, 0.006251788759593871)
(2.099718528282653, 0.006156828609106265)
(2.128943236192868, 0.005941866365022463)
(2.1585747050764863, 0.005727092753601065)
(2.173544741024016, 0.005628784847783132)
(2.18861859639264, 0.00553951700452709)
(2.2037969911854525, 0.0054605656409640975)
(2.2190806503988756, 0.005392579473713622)
(2.2344703040572886, 0.005335699148335936)
(2.2499666872478996, 0.005289669584021203)
(2.2655705401558546, 0.005253941579003595)
(2.281282608099593, 0.005227760692345038)
(2.2971036415664496, 0.005210242481365336)
(2.313034396248499, 0.00520043403304912)
(2.3452281182670074, 0.005200071321032322)
(2.377869925164446, 0.00521923649518458)
(2.410966053562309, 0.005251401419663723)
(2.4785466565722056, 0.005334520053968516)
(2.565692486021619, 0.005439690398052403)
(2.619443917184796, 0.005492326661642115)
(2.6743214444673766, 0.005533659662886392)
(2.7303486596592466, 0.005562761623995991)
(2.787549648799888, 0.005579631248405275)
(2.845949002532939, 0.005584806042305207)
(2.9055718266776847, 0.005579113915433862)
(2.987016480718048, 0.005556291087698513)
(3.070744069776866, 0.005518229194926544)
(3.1568185856822053, 0.005467206429240285)
(3.267812491462081, 0.005388362336046227)
(3.4061685373551702, 0.005276303838067929)
(3.5997980640883323, 0.005105508796398036)
(4.220001995527989, 0.004548107362889476)
(4.4598952891938275, 0.004347633174278154)
(4.713425730995337, 0.004148960899877671)
(4.947059953144976, 0.00397809811882528)
(5.192274913567524, 0.003810962571908386)
(5.449644644173688, 0.0036481932037483442)
(5.71977163038263, 0.003490232588134697)
(6.003288221500279, 0.003337372816265469)
(6.300858111006975, 0.003189790599786704)
(6.613177890219765, 0.0030475742350309135)
(6.94097867896634, 0.0029107444007679417)
(7.285027837087916, 0.0027792702624994253)
(7.646130760777577, 0.002653081987263027)
(8.025132767959187, 0.0025320804998560805)
(8.481335284889635, 0.0023999886754303285)
(8.963471420922888, 0.0022743086492542)
(9.473015417376798, 0.0021548180088570355)
(10.011525321360262, 0.0020412833877289944)
(10.580647749857965, 0.0019334656409888847)
(11.18212292463781, 0.001831123756843317)
(11.89974812093382, 0.0017222358705975454)
(12.663427713682955, 0.0016196382777482366)
(13.476117295085178, 0.0015230025386968086)
(14.340962135762586, 0.0014320102936903095)
(15.367148803006481, 0.0013371538008289188)
(16.46676562549799, 0.0012484827104641788)
(17.645066995904447, 0.0011656132476011818)
(19.038810881806015, 0.0010807238233043607)
(20.542643441212686, 0.001001957186421772)
(22.165260329156023, 0.0009288843951417721)
(24.081905365792274, 0.0008551911556873506)
(26.164283993729082, 0.0007873105333067438)
(28.62387088146093, 0.0007198105152865163)
(31.31467249151244, 0.0006580744157630338)
(34.49601153892115, 0.0005974781673285691)
(38.264090558563616, 0.0005387149985346705)
(42.738119366529894, 0.0004823765904657184)
(47.735273995136694, 0.0004319198446146454)
(53.68648030396006, 0.0003840716401674487)
(60.798371392727525, 0.000339167289225159)
(69.81069489329555, 0.0002953986378752302)
(80.71485608217124, 0.0002555032181311886)
(94.6211003149089, 0.00021796036974991963)
(100.0, 0.0002062385819166323)

